Efficient FPGA Implementation of Time-Domain Popcount for Low-Complexity Machine Learning

Population count (popcount) is a crucial operation for many low-complexity machine learning (ML) algorithms, including Tsetlin Machine (TM)-a promising new ML method, particularly well-suited for solving classification tasks. The inference mechanism in TM consists of propositional logic-based structures within each class, followed by a majority voting scheme, which makes the classification decision. In TM, the voters are the outputs of Boolean clauses. The voting mechanism comprises two operations: popcount for each class and determining the class with the maximum vote by means of an argmax operation. While TMs offer a lightweight ML alternative, their performance is often limited by the high computational cost of popcount and comparison required to produce the argmax result. In this paper, we propose an innovative approach to accelerate and optimize these operations by performing them in the time domain. Our time-domain implementation uses programmable delay lines (PDLs) and arbiters to efficiently manage these tasks through delay-based mechanisms. We also present an FPGA design flow for practical implementation of the time-domain popcount, addressing delay skew and ensuring that the behavior matches that of the model's intended functionality. By leveraging the natural compatibility of the proposed popcount with asynchronous architectures, we demonstrate significant improvements in an asynchronous TM, including up to 38% reduction in latency, 43.1% reduction in dynamic power, and 15% savings in resource utilization, compared to synchronous TMs using adder-based popcount.

==> TM_LUT_class.dat <==
class	generic	FPT	proposed
2	308	226	212
3	473	348	319
4	639	471	426
5	805	600	528
6	963	713	632
7	1127	840	738
8	1292	958	845
9	1464	1092	956
10	1612	1203	1053

==> TM_LUT_clause.dat <==
clauses	generic	FPT	proposed
10	85	118	92
20	188	194	154
30	296	242	219
40	347	332	270
50	473	404	336
60	580	440	392
70	651	545	453
80	699	581	515
90	809	653	579
100	963	713	632

==> TM_latency_class.dat <==
class	generic	FPT	proposed_worst	proposed_actual	ThreeSigma
2	11.915	34.075	70.72616983	60.501	4.11
3	15.604	39.237	72.41316983	62.188	4.11
4	19.414	44.196	73.48916983	63.264	4.11
5	24.038	46.833	72.71316983	62.488	4.11
6	27.037	48.573	72.26916983	62.044	4.11
7	29.368	51.056	72.59416983	62.369	4.11
8	35.65	58.38	74.06116983	63.836	4.11
9	38.24	61.468	74.04416983	63.819	4.11
10	39.141	64.547	75.95616983	65.731	4.11

==> TM_latency_clause.dat <==
clauses	generic	FPT	proposed_worst	proposed_actual	ThreeSigma
10	12.768	20.436	17.17351698	16.478	1.5
20	20.077	24.86	23.13503397	21.484	2.28
30	21.731	25.706	29.27455095	26.758	2.97
40	23.335	30.862	35.43306793	31.841	3.33
50	24.796	33.791	41.31058492	36.613	3.3
60	23.73	39.271	47.9531019	42.43	4.38
70	26.83	40.825	53.95461888	44.155	4.8
80	26.617	42.979	60.19713586	52.533	5.1
90	27.112	48.249	66.49765285	57.938	5.7
100	27.037	48.573	72.26916983	62.044	4.11

==> TM_power_class.dat <==
class	generic1	generic5	FPT1	FPT5	proposed1	proposed5
2	4	16	3	11	5	7
3	7	25	5	17	8	11
4	9	33	7	23	10	15
5	12	41	9	29	13	18
6	15	49	10	35	17	23
7	17	58	12	40	19	26
8	20	68	14	47	22	30
9	23	75	16	53	24	34
10	26	84	18	59	27	37

==> TM_power_clause.dat <==
clauses	generic1	generic5	FPT1	FPT5	proposed1	proposed5
10	2	4	1	5	2	3
20	4	8	1	10	3	6
30	5	13	1	11	6	8
40	7	16	4	15	8	10
50	9	23	5	17	10	12
60	13	32	5	20	11	15
70	12	25	8	24	11	17
80	11	36	10	27	13	19
90	13	44	10	30	16	21
100	15	49	10	35	17	23

==> ila_delays_600ps.dat <==
HD	delay	inputs
78	39.884932	111001001000011110100100010011101100010111101011001011101110110011000001110011100111001101101110001110100011010001101001000111001110000011101110110001
78	39.884932	101100100101001011000100000100111001000000010100101000111110000010011111111101001001101011100010011011100110100000111011111111110111011101100101111010
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
1	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000100000000000
1	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000100000000000000000000000000000000000000000000000000000000000000000
92	34.924272	110111111101111100100110101010001110100101011100011011111100100001101101111111010110110111100100100101100011111110101111111100100100100001100011111111
92	34.830993	101111111101101101111010011011111000110000010110111110011101001111001110010011100111100100111010100100101110111111111010111101110011001110101000111000
46	45.845483	000000110110111000000010001110110111100000000110101100100000110100001000000000100001010001010100001000110000011001000000000001000111010000000001000100
46	45.845483	000101010000001100011010010011011010101010000000000011000010100000000100100000100010101100010010000010100000001010011100011000000010110100101000000100
130	26.290772	111111111111111110101111111111111111111111110111111111111111110001110111111011000111111111111110111011111011111110101110111011101111111110111111111111
130	26.178612	111111101111110011111111111111010111101111111111101101111111111011111111111111011111110101111101111111110110111111101110111111111011111111111111111010
37	48.100326	100101101001000001000110010000001000000011100101001110100000010000010100010000000010000000100000000001001011000100010110000000000000000001010000000010
37	48.100326	000100100000001000100000000001100100110001000000010011000101000000001101001100010100000000000010000100100100000000010100100000000000110100000101111000
89	35.590123	101000011111101110100110111110010011111000110010111111110010111110101001111000011110101100101000000101110100011011011011111100011110011011011111010001
89	35.590123	010010011010110001110101001100110111011111100000111101110001111111001110011001111111011100110111010111011111000111100111011001011000011000101100001111
58	43.920958	000001010001100000001001110011000010010010000100001100000010101010000110000110110110010001111011000010110011110101010100101001100000000111000111100010
58	43.779104	100011010000111100101100000001011110000000100000001100000111000110100000000010001110100100111101100100100110010001000101101000100110100011011010010100
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
111	31.360352	111011111100110110111110111101111110011111000111111110010011111011011001111101111101011111101110011111101110101111011100101111111011111001111011110011
111	31.360352	110111110010101111001111110111111111110111101111111111110111111010010110011111100110111101111110111110101111101110111101011110110000011010011011011111
56	44.063664	000101010010101011111000101101001001010001101010001110010010001001010101000100000000101000100011000110011000000010110010001001000000010110101000011100
56	44.207229	100000101001100110100000011010010000001010000000010000111101001100001110000000000011100000001111001010110010011011010001111101101001000000010011010100
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
141	24.051568	111011111111111111111011111111111011111111111111111111111111111111111111110111111111111111111011111110111011111111111111111111110111111110111111111111
141	24.148252	111111111111111001111111111110110111010111111111111111111111111111111111111111111111111111111111111111111111001110111111111111111111111111111111111111
144	22.634711	111111111111111111111111110111111111101111111111101110111111111111111111101111111111111111111111111111111111111111011111111111111111111111111111111111
144	22.678146	111111111111111111111101111110111111111111111111111111111111111101111011111111111111111111111111111111111111111111110111111111111111111111111011111111
137	24.895512	111001110111111111111111111111101111111111111100111101111111111111111111110111011111111111111111111111111111011111111111111111011011111111110111111111
137	24.946763	111011111110111111111111111100111111111111111111111111101111101111111011111111110111111111110111111111101111111111111111111110111101111110111111111111
52	44.938226	010010010010101000010010001000010000010000000010000100011011001010011011110000011110110101000110000010100000001000001000011101010100000101100101101000
52	45.087117	111001000111111010000000000001001100011000001111000001110000001000001000100010000101011010011001011010100010000000000011100001000011011100000001010010
110	31.515044	111010111011001101100110101101101111111010011111100100111111011110101111111011110011010110010101111111001111111111111111110101111001111110101111101111
110	31.360352	101110111101101101111010111011111111111001111111011011110011110100011101111110111010111101101111111101000111101111101011111100111011111111011100101100
43	46.787302	000110000000001001000000100001001000011000000000001000001010000001100100000100100010001111010001001100101000011000000110100010000101010001010101001001
43	46.787302	010000110000100100110000110000000101010100010001000000000011000100000001000101000100010111010111101000001001000000000010100000101010100001000001000001
38	47.600000	010000001000000001110000110001000001001010010000000001010100010000000100000001001010100101000000010100011000100000000000010111001000001110000001000010
38	47.435370	101000000010100000000000100000001000101010011111000101100010000001100000010000011100101000100001000000000001001100000001001000000111000000001100000000
32	48.956291	000000001001000010000000111010000000000101000101100010100101000010000000000000100100000001000000000001100100100010000000010000101000001010000100000001
32	48.956291	110000000000010011010110010110000000000000000100000000001010001000101000010100000010100000000100000000100000000000000000111000100000000000001000010111
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
64	42.674052	110011011010111010000001101110111101011001100111101000110111000000111100000001000111000011100100000100011100101010110001000011100000000010001110000000
64	42.674052	011000100001110010011100011100000011010111000000110110100000011000011011110010000010110101000000000001100001100001110101111010001110110100010110010111
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
111	31.283516	011101011101111111101101011100011111111101110111110100110101111111111111111000000111110011111111111011101101111111110010011111111110100110101110110111
112	31.283516	011111111101101100101101111010110101101111110111111011011111111101101001111110011011000111011110111101111111011111110011111011111111001011101111111100
139	24.492035	111111111111111111111111111111111111111110111011011111111111111111011111110111101111111111111111111111111111111101111011111111010111111111111101111111
139	24.541844	101110111111111111110101111111111111111111111111111111111111110111111111111101111111111111111111111111111111111111001111111111101100111111111111111111
66	42.140634	001100111111000111000010010101100000111001110000011011011010010000010110001110000000001101010101100111101011000010010001001101001000100111010010110100
66	42.405797	101000001100010100111110010001010100010001110100000001111110000110000100101110011010110100001111100000000001110010010110000110011000110100111110011010
56	44.063664	000001010011000111000010010000100010000010010100010011101010100100000010010000100100111000100010000101001000110111001100110101001110010011001101000110
56	43.920958	010010001010100100100010100011011000000110110110000000000000110111001111110000000101001000010001100000011001001100011100001101000011100111110000001000
21	54.752941	000000000000101001000000001000000010010001001100010001101110000000100000110000000000000000000000000000000000000000001000010000000000000000000000100000
21	54.968266	000000000000100100000000000010000000000000010000010100000000000000000000000000001001000000100001000100000010000100010010000000001000100000000001000111
132	25.738262	011011111111111111111111101110111111011111110100111111111111101111111101111110110111111101011111111111100111110111111111011111111111111111111111111111
132	25.792593	111111100101111111111111111100111100111111111111011111111111111111111111111011111111101110011111111111111111110111111111111110111101100111111111110111
76	40.245304	110001110010011101111011000101010111111100111000001000101111011100010001000111111100000111001001000010000010001000001111000010110011100111110111010111
76	40.004396	110100010110000101100011001001000111111011110101110110100111101001010010011011100100011010101000101101101011110010101011010111000001101000101100001010
80	39.647956	111100101001001101110001010011111101101100110111111011110011101111011100101011111011011001001110110101000001010100001000101100000001000101001101010001
80	39.297297	011011000100010101001110011110001101010111101100110010010000011001011110100100011110110011100111010100110111011000011011111001100010011100101111101001
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
53	44.496970	010001000010101000010010000010000000101010000011001100110000000000110000110001110000010001011000101010010011010010010100110101100011011011110010010000
53	44.938226	100000010100010001101001000011100100000110000001101010010110010111100000001101000001001100000000101001001010111001011100110110010100000110000010000000
59	43.497923	000100110000000110011110110100011101110100001010010101001110001010011100000001100001000000010010001000011100000101101010011100000111000001011111000100
59	43.779104	000010000111110101000010000001111101001010110000010010110011001100100111101001100010110010010000000000000011010101000100010001000100001101000100111111
33	48.610526	010000100000100000111000111000000010010001110110000000101000000000001000001000100010011000000000001000010101000001000000000000000001100001000000000100
33	48.782838	100000100100000110100000000000100010000000101001101000001100000100001000000000100000010000010100000000011000000000010000011001000000000010001010101001
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
88	35.687129	011100111111110101110001111110011100100101111111001011101110101000011000110111100001110010111100001111110110100110100010000001101101110111110111100010
90	35.882587	110110111111111111101111110111011100110011101000100101111001111101010111111001000001100110001101100011011110000010101111101100111010011100001110000101
12	56.749810	000000000000100010000000000000000001010000010100100000000000101000000000000000000000000000100000000000000000000000000000000000100000000000000010000000
12	56.980153	000000000100000001000001000110000000001000000010000000000001000000000000000000000000000000000000000100000000000000000000100000010000000000000000010000
32	48.782838	000100101001010000000000000001010000000000110110000010010000110000000000000001101000000000000000101001001000000000000010001101101000000000111010000000
32	48.782838	000000000000000001000010000010000100001100100110010000000010000000101001000001101000100001100000101010000000000010100001010010010000001001000000000010
101	33.311628	010111110001010011111111111111110111111101000111111000111101011010011011111110101010111001111001001100110101010110101111111011110101110110010111101011
101	33.140741	110111001011010001110110111001110011111101011111111111100110010110011110011111000101011011111110101111111011000101111111010110101111010110111111100100
8	57.446154	000000001000000000000000001000000000000001000000000000001000000000000000000000100000000000100000000000010000000000000000000100000000000000000000000000
7	57.446154	000000000000000100000000000000000000000100001000000000000000000000000010000000000000001000000000000000000000000000000001000100000000000000000000000000
90	35.397543	111110000001101111101110011000001111110000011011001010101101101110010110110111110001111100111111111011111011111100000010000001110111101111011110000011
103	35.397543	111101011011111001111100011101111010100111101101000110111011101011011101111110110101001100110110111111100110101111111001110101000111111110011111110111
138	24.692335	111111111011111111111110111111111111111111011110011101111111111011101111111111110111111110111111111111111111101111111111111111111111111111111111111101
138	24.742857	111111111101111111110111111111110111111111111111111111111111110111101111111101011111111111110101111111111111111111110111111111111111101111011111111111
79	39.766120	100000110011011100000001010111100001001001111000011011010111110110111110110101000111110010111011001001100110100010111111000101110000100110101001010111
79	39.884932	111101110101000111110011110100000010011001111110001100001111001101110000000111111011111011010001111100100101001100010010001111101000000100000111011011
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
118	29.814737	011111111111000111011111100011110111110111111111110111011111011111010111011111011110111101101011111111110111111101111000111111011111111111011001001111
118	30.098514	101101011111111111111000111111100101011110111111011111011110111110011110011111101010011110100110011111111111111101111111100111011111011111111111111111
73	40.488889	011110100001000100110011010010001001110100110100101101001011011010111011101100110111011111000100110101010001000100101101101010100001001110001110000010
73	41.109859	011101101000010111111011111011001101001011000011111110010100101010000101101000001101100010000001110000000101001111011000010010000101001101110111100011
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
33	48.610526	100000100100000110100000000000100010000000101001101000001100000100001000000000100000010000010100000000011000000000010000011001000000000010001010101001
33	48.782838	000010100010110111011001111110000000000000000001010001000000101000000000000000000000001100010011000000100100000000000010000000101000010000000001000000
38	47.435370	000110100110001101000100010011000000011010001110000111000100000000100000000000001000001010010000000001101100000010000110000000000001000000000000100110
38	47.600000	001000000000101010000001010000010000001011100000000100010000111100010000001000111011000000000001001001000010000011000010000010101000000001000000011100
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
33	48.439344	000000000000001000000000101000000000100001001000101000000000101100011000100010000000000001000010000011010000000000011101011100100001001010001000000010
33	48.610526	010000000101010000000110000000000000000110010000100010000100000001000000000000100111001000000001010010100011111000000000100000000100110000000000110000
127	26.806130	111111011111101111111011011111110011111101101111111111011110111101111111011001111101111111111110111111111111101101111101111011101111111111111011110111
127	26.690076	111111111111111111111111111111111111111111110001111111111111011111111010110111001010101111111111111011111111100111111011101101111111101111111101010110
147	21.958776	111111111111111111111111111111111111111111111111111111111011111111111111111111111111111111111111111111111111111111111111111011011111111111111111111111
147	22.000000	110111111110111111111111111111111111111111111111111111111111111111111110111111111111111111111111111111111111111111111111111111111111111111111111111111
70	41.363173	011111010001110101001010000000110101000011110000111001011101010010111000100000100100000110010010001101101111010101110100010011101101011010100011001010
70	41.490909	101110111100110011001111111000110100011010000001001101010001010101101000100001100010000111100001100100010011001010110011011111110010010000101000101100
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
71	41.236158	000001000000001100000110100001000010101100011100111101010011111001101100010101011110111110100010100011000101110100111001010011100111101001110010101001
71	41.363173	010111010101100010110111010101011010100011100000001001110010101000011010001011110001100101100011000001111010001110000001011001100011010011010111101001
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
18	55.185185	010000000000000000000000100000000000000000000000010000100010001110000010000001000001000000001110000000000000001000000000000000000000000000010000010100
19	55.185185	001000100000000000000000001100001000000000000010000000001000000000000100001010001000000000100000100000000000000000000000000100100010100000100010000000
119	29.744538	011111110111111110111100111110111111011101111001111101111111011110111110111111001101111110101010011111111111111110011010111101110111111110100111111111
119	28.144000	111010110111111101110111111101001111111111101101111010110111110111111111101111110111001110111111111111111111101101011111101101110100111100111111101110
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
38	47.435370	000000100100000000101001000011001110000000000001000000100010110000000110001000100000000111110001101100110000000001100000000000100011100001000001000000
38	47.435370	000000010001010101000010000100000001000000001011011101000010001010100000000011000100010000000000000010001100000001111001000100010000111000010000010000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
74	40.488889	001010010100000101000010001011101010001111100110100011100110001000011100011100111110010011100111000101011010101011010110001110111101011001011111100000
74	40.488889	010010010101101011010111111010100110001100001100110001101111010001001010010101100011010000010111101010000101010110000111000011000011100011111101111010
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
20	54.752941	000000000010000001000000000000000000101000100000000000000000000000000000000000001001101100000100001010100000000000000000000000100011000100000101000000
20	54.968266	110010000000001010001000000000000100010000000000100010000000000101001000000000000100000100000000000000000000001000000100000000001000000100001000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
146	22.292333	111101111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111011101110111111111111
146	22.250163	111111111110111111111111111111111011111111111110111111111111111111111111111111111111111111111111111111111111111111111111111110111111111111111111111111
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
74	40.488889	010010010101101011010111111010100110001100001100110001101111010001001010010101100011010000010111101010000101010110000111000011000011100011111101111010
74	40.488889	011000000100111010110001110100101100111001001110110110111000100011000000101111001100100011010001010111111111011001110011000100101110000111101010100000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
96	34.011374	000110001111100100110100111100101011100111010100101011011111110110111110101110111100011000011111111011011110001111011100111110011110111111001001111110
96	34.190476	111110111111111001110111001000101111110110011111111111111100011010111000110111110111011111101110110000110101010110110010010100100001011100111001000111
137	24.895512	101011111110111111111111111011111111111111111101111101111111110111111111111011111111011011111111110111111111110111101111111111111111111111111111111111
137	24.998198	111111110011111111111101111011111111111111111111110111111111111111011111111111111110111111111111111110101111111110110111111111111110111011111111111111
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
129	26.234586	011111111111111111111111010011111111111101010111111111111101110111111111011101011101111111011111111111111111011111101100111111111111111001111110111111
129	26.574905	111110111111111101111111111111111111111111111111111110111110010111111101110111111101111111111101110011011101011101001111011111111111111110111101111111
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
97	33.833962	000111101110011011011011101011111111010111110110010111101111110111010010111111111010010101111100110111101001111001000110011100101100011101011111101000
97	34.011374	010010101111011110101110111111100101111011101111110111100001111101001101010011011010111001111011110100111101111010001100011101001010011010111101101111
137	24.998198	111111111111111111111111111110111101111111110111110011111110111110111111111111100111111100111111111111111111111111111111111111111011111011111111111111
137	24.895512	011110110111111111111111111111111111111110111111111111111111011101111110111101111101111111111111111111111111111111110111111011110111111111111111110111
144	22.678146	111111111111111111111101111110111111111111111111111111111111111101111011111111111111111111111111111111111111111111110111111111111111111111111011111111
144	22.634711	111111111111110111111111111111111111111011111111111111111111111111111111111011110011111111111111111111111111111111111111111111111111111111111111101111
104	32.720366	011110001110100111110111111101100010110110111111111111101011001001011000111111011111110111110110111111011001110001010101001110110111110111101111110011
104	32.887356	111110100011010101000111111010101100110100111110111001101001011111101010111111101111001000111101101101001111111110111111110111001011111111011111011111
68	41.619373	000110001100101000010100001110011110100100001000000000001111001011101111000111111101101101010000101101101001011001111111010000000100000100110100010110
68	42.140634	000111101100100010001010010111011101011001110010101010100101000001110010000101111110010001110000100001111000111110100000100011001100001111011000000001
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
13	56.521212	001000000000000010000100000000000000010000000011000000000010100000010000000000000000000000000000000000000000000000000000100000000000000000000110000010
13	56.749810	100000000000000011000000000000000000000000000010000010000000000000000001000000100000010000000010000100000000000000000000000000001001001000000000000000
100	33.311628	101011101001111110111111011101011110110110101010110111000101011110010010111010111111000111111111110111111011101111100011111001001001111010010011111001
100	33.311628	010110101110111010110101011101110011001011011011110000110011000100110111111111010111001111111101111111111111000101010011101100111111011101011001111111
23	54.539194	000000000100010100000000000100000110000000000000000000000010100000001100010100001100000010000001000000000001000101010001000001000000000000010000000000
24	54.327007	000001000000000001000000000000000000010000010000010000000000001010000010001000001000001101000010000000001000000110100100010000000010110000000100000000
137	24.895512	111111111111111111011111111111111111111111111111111110111111011111111111111101111101111011111111111111101111111011010111111010111111111111111111111011
137	24.998198	111111111101101111101111111111011111111111111110111111111111101111111111111111101111111111001111111111011111110111111111111111111110111111111111110111
140	24.196848	011111111111111111111111101111111111111111101111011111111101111111111111111111011111101111011111111111011111111111111111111111111111111111110111111111
140	24.392945	111111111111111111111111111111111111101101111011110011111111011111111101111111111111111111111111101111111111111111111111111011011111111111111111111111
1	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001000000000
1	59.135178	000000000000000000000000000000000000010000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
143	22.765449	111110111111111111110111111111111111110011111111111111111111111111111111111111111111110111111011111110111111111111111111111111111111111111111111111111
143	22.765449	111111111111111111111111011111111111111011111101111111110101111111111111111011111111111111111111111111111111111111111111111111111101111111111111111111
16	56.069173	100001100000000000000000000100100000001000000010000000000010001000000010000100010000000000000000000000000000000000000010000000000000000100000001000100
16	56.069173	000100000001000100010000000010000000010000000000000000000000000001000000100000000100000000000110000000010010010000000000000000000000010000100000000000
22	54.539194	000001011001100000000000100000011000000000000000000000000000000000000001000000010100000000000000011100000010000010100000101000000000000100000000000011
22	54.539194	010000010000010000000011000000000000000000000010000000000110100010000000000000001100010010001100000010000000000100001000000001000000000000000110000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
95	34.553846	101100111111110001111010101001111111111000101111011111110110011111011110110111111101011010000111100111001101011010101001001011111001000101001111001001
95	34.190476	110110100010110110110001110101111011010001001110111111101011111101111011000101000111001111101011101010011101101111010111111011100001110110111111000110
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
64	42.539535	110011011010111010000001101110111101011001100111101000110111000000111100000001000111000011100100000100011100101010110001000011100000000010001110000000
64	42.674052	011000100001110010011100011100000011010111000000110110100000011000011011110010000010110101000000000001100001100001110101111010001110110100010110010111
71	41.236158	010101101101010100110011000100010010101011101010001110101100011100000010001100100101111000011101000111001011011110010100001010001111000010010110111001
71	41.236158	010100100100001010000111010111010010000010100011101001100011010000100110011010001001110110010111111000111101010001000010010110010010011101110110111110
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
73	40.859384	100000011001000100110101011101110101011110101110101101110100001001101000100101010110110001000001000100110100110101000100111000110100111110001011111010
73	41.109859	101011001010010100100100101100011100100010000111010011111101010010011100110101101111000011100000010001111101001010011100010111101101010010000011111000
24	54.327007	000000010100000001010100000000000000100000001001100000100000100000000000000001000000000000000100000100000001000000000010000000000000011011100001110000
24	54.327007	010100000000100000000100000000000100000100000000000010100000000001000100001000010010000001000000000000000001000001100100000010000001010000000100100100
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
101	33.140741	010111101010111110111111011101101111111110001011100011100100110111111010110101111111111011110001111101010100101010101011111110110101010001101011111011
101	33.311628	111001010111111111011111011010010110101101000001101110101110010111010101111111101101111101111111110111100010110100111111010110101111011010001101101111
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
105	32.309502	011100011111111011111011101111100111111111010110100111110111111110011111001101111111010110111100010011100010100110011101000111100111111111111011101110
105	32.390930	101001001111111100111100111111111111111101001011110011111110101101110001011101110000111111110111111011011111111111010100111101101111001111011101000100
84	38.612766	001101101101110111100111101111111000011100000000001111110111001101100010110001110000010111011101110010100001100010100111110011111100011011011100111100
84	38.725333	110010101010111100010101010010010001110011101011011101100111110101011100011011001111001011001101110001100010011011011000111011110101001000111000111111
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
6	58.158755	000000000000000000000000000000000000000000000000000000000001000100000000000000000000000000000000100100000000000000001000000000000000000000010000000000
6	58.158755	000000000000000000000000000000000000000000000000000000000000000001000000000000010100010000000000000000000000000000100000000000000000000000010000000000
110	31.515044	101011100101111111001101101101000100011111110101111101111101111111101110011110110111010101011011111110111111111111011011011111111010111010011110111111
110	31.515044	001111101011001100101100111010111101101111111111111100100011010101111001111111101111011101011111111110111111101111011110011011111111111011111100101101
52	45.087117	111001000111111010000000000001001100011000001111000001110000001000001000100010000101011010011001011010100010000000000011100001000011011100000001010010
52	45.087117	100100000000001001000110010000100010100111001010001000000001010010110000000100001001010110110011100011100000100001001000011100011001000011100010111010
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
104	32.472727	111110011111111110110101111110101010111011101011111111001110100110111100110101011111011100011111011111100111001000111101011010110101111111001110110110
106	32.472727	101101100111111111111011110111011011111011011111111111111010001111100101101100101111101101101111110110111101111011101101111111111011010010000000101010
96	34.462350	110101111111111111111101101011001010111110101100111000110111111110100001111100001011111101101010111100111011011001001000011011010100101011110010111011
95	34.553846	011110011111111100011111111001001111100100110100111101111010101111101011001110101111011001100000101001111111101100001100111010101100010110111111111001
12	56.749810	000000000001000001000000000000000000000110000100000000100000000000000000000000000000000010000000000000000000000000000000100100001000000000101000000000
12	56.749810	000100000000010000000100000000010000000000000000000000000000001000010010000000000000001000000000000000000000100000000000000000000000100000001001000000
22	54.539194	000000000000100100000000000000011100000000000000000000000011010100110001011000010000000000000000010000010000000001000000010001100000000000000001000000
22	54.752941	000000010000000000101000101110010000000000000000000000000000000010100000010000000000100100000000000000000010000000000000100100011000110000000010010000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
134	25.416453	011110011111111100111111011111111101111111111111111111111110111111111111111011111111111111111111111111011111111111111111011011111111110111011110110111
134	25.576471	111100111111111111111111111111111110111111111111011111101111011111110111111111110111111011111110111111111111111111111010101111110110111111111111111101
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
67	42.140634	100101100111011010100100110100101101101000100101000110100010010110000000000101000011110011000000011011001101001010101001100111101001110100111010110000
67	41.748571	001001001111100101111010001100010010101100110011011000011001111111011011000001110011000100000011011010000000110000010010001000101001100100101111100100
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
149	21.714195	111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111101111111111111111111
149	21.714195	111111111111111111111111111111111111111111011111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
98	33.833962	110101011100111101111010111110101010011111111000111000101111100011011010111011111011100110111000111100011011011111101111101001100101110001111110110101
98	33.922459	101110011111000010010101000110111111101111011110011110111110111100110111111010111010011110110100101000011010110110111011001110101011111011101111110011
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
81	39.297297	110010011101101111111000010011110101101111101100101111001010111100001111111101111000100010011111100000100001000110101100000110111000010110000111010001
81	39.066667	110101000000001000111011010010111010101000010101000100011100001011010110011100111111010100110111110101101110101101110110111111100101001000001111011110
98	33.745882	111110111011101100110000011101101111011110001111111011011101101010101111100011100111010110011001010110111111110010101110011101110111010011101001111110
100	34.011374	101010011101110101101110011001111001111100011010011110001111101110011101111111111111101101110100101101100101110011011100001111110111111001111101011101
33	48.782838	000000100000100100000001011010000000000011001000100101000000000000100100010001000011110000011001000010000000000000000010000100100010100000000100010010
33	48.782838	110001000010000000100001010000000010110000000100001000000000010100000000010000000010010100000000000001010100010001010000000000100010100000010001110011
110	31.515044	111101101101010011111011011011111111001111110100110110000111111111111111111111100110011011011111001111101111111010101100000101111111101111101111110111
110	31.592905	101011011111011110101001111111111110111111110000111111111011111010101010111101101010111010111111110001101101111111110100111101111001011001111011111111
128	26.632381	101110111111101111111111110111110111111111111101111111111111111101110011100111111111111110111111111111010101110001111101101101111111111111111110111111
128	26.690076	111110111111110001111110011110111111011011111111111111110101111111111111011110111111111101111111111111111001111111100111111111110110111011111111111011
10	57.212261	000000000000000000000000000000000000000000000000000000000000100001000000000000000000000100010000001000000000100000000010100000010000000000000000000010
10	57.212261	000000100000000000010000000010010100000000000000000000000000000000000000000000000000000011000100000010000000000000000000000000000000000000000100000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
50	45.387654	010100011010000011000001101101010000111010101011101000001000000011100001011000110101010000000000000001101000100000000001010110101001100010000010000100
50	45.539319	100000001000100010000000000111111000000101110101001001100010101011000100001010100010000010010000110001011000101000100011010001011100000000100000011100
59	43.779104	011111100000000010110000000011110000101000110001001010000110110100110100001110101110000101000101001110000001000010000110000111100100110101100000000111
59	43.497923	000001001111010010000010010100001011100000000111000011100101101101110010100010011000010000110101000111101000001011010010010100000110001111001000101000
6	58.158755	000000000000000000000000000000000000000000100000000000000000000000000000000000000000000000000001000000000000010010000000000000000000100100000000000000
6	58.158755	000000000000000000000000000000000000000000000000000100000000000000000000000000010001000000000000000000010000000000000010000000000000000000010000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
6	58.400000	000000000000000000000000000000000000000000000000010000000010000000010000000000001000000000000000000000000000001000000000000000000000000000000001000000
7	58.158755	000000000000001000000000000100001000000000000000000000000000000000000000000000000000000000000000000000000000000010000000000000010100000000000001000000
8	57.446154	000000000000100000000000000000000000000001000000000000000000000000010000000000000000001000000001001100000100000000000000000000000000000000000000000000
8	57.446154	000000000000100000000001000000000000000000000001000000000000000100000000001000000000000000000000000000000000000010000000000000000001001000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
108	31.671111	110100111111111010100101010111010111110111011010111011111001111000101111100110101101001111011101011111111110101111011100110111101111011111111111111110
108	31.592905	010111111111111011010111101111111111111111011110111011010110011110111010111011011100011100011110110011111111101010100110111101011011100110011111110110
84	38.612766	011001000001011000010010011110011111111111011101100101001011010011101011010011110101011111110000110110110110110001100101101101000001101111110000111001
84	38.612766	001101101101110111100111101111111000011100000000001111110111001101100010110001110000010111011101110010100001100010100111110011111100011011011100111100
45	46.469401	010000010010001100000100001110000000100001010100101000101000001001000101101100000110001011000100000010100000000100001000011100011110000010001000100100
45	46.627848	010100100000001000000011001000000011001100000000010011101101001010000100001100000001100101000001110001000000110111000011000100000000000001111100000001
109	31.671111	011111111111001010011011111011111101011111101011101111110111111111011111110111111111010101110111101110011010010110001111101111110100010011110011101011
109	31.671111	011011010110011101010111111100111111101111111110111101101111110111011101111101101111101111010000001101111001001100111101101111101111111011111110011111
29	49.306667	000001100000100000000100010010001000001001011100010100101100000001000000000000000000000001000000010000010000000101000001000000100000000010100001010000
29	49.130897	000000110100010001000011000100010100000101000000000000000000000011001000100000001010000100110000010000000010001000000100111000000010000000000000000000
4	58.643137	000000000000000000000000000000000000000001000000000001000000000000000000000000000100000000000000000000000000000000000000000000010000000000000000000000
1	58.643137	000000000000000000000000000000000000000000000000000000000000000001000000000000000000000000000000000000000000000000000000000000000000000000000000000000
56	44.063664	001010000111110110101000010001101000101100100111010100100010111000000011000010000000000001101000010100001001101010001101000110000101001001100100100101
56	44.063664	010110000100000011000011010010101111111001000001011000001011000001100001100100010100100011011101110100101100110100010000000000101000000101000000011010
79	39.884932	111101110101000111110011110100000010011001111110001100001111001101110000000111111011111011010001111100100101001100010010001111101000000100000111011011
79	40.004396	111011110010111100110011111100100111000101001100010001001010101000111010101101010000110011111010010000110101101011100001010111000101010000101011111111
100	33.311628	000101101111111101000101101101001111101011111110011000101111111101011000001010111101111101111111011111111111011101111111110001111000000100110101101111
100	33.140741	011111101111011011001101001111101011001101101111010110100100111011010111100111100001111110110110011011111011111101001010110110010111110111111100111110
129	26.574905	110111011111111111101111111111110111111000111111111111001111111111101101111111111111101110101011111000111111111101111110111111111111111111111111111011
129	26.517647	111110111001101101111111111110101111111101111111111101111101110101111111101011101111111111111111111111101111111111111111111111111110011101111101111101
79	39.766120	111100101011101110101000110001000010010100011010010110111110000011111100001110000000101010010011100111110111010011111000010000100101111101001111111101
79	39.297297	001011011010100111110001001010100001110101001000101001101101110011010100110110101011100101011110111010100111100111010001000101011111000011001110101100
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
132	25.684133	110011111011011111111111011110111011011111111111111111011111111101111101111011111111111111011011111111001111111111111111111111111011111111111110111111
132	25.956797	111111111111110111001111011111111011011111111111101111111111111111111101110111111111111111110111011111011101111110111111010111111111110111111111111101
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
71	41.363173	011111100011110001000010000010110011100100001111100110110000000110000010101110011011010000101011001101100100010000111101111001011010101100001010011101
71	41.236158	010100111101000000000101111001110001101011010101101011011011010010001100001101000111001101001001011111000001100011111101000010100011011110000101100000
71	40.984270	101100110000111110110000000100001000001101001000111010101001110110010101111010010110000010111110110111011111001101001110101000100000010111000101001000
71	41.236158	001100000110010101010111010010000000100111110110110110010111101111000010110101101100100001000000110011101000111101000100100101101100010010010111110010
4	58.643137	000000000000000010010000000000000000000000100000000001000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
4	58.643137	000000000000000000000000000000000000000000011000000000100000000000000000000000000000100000000000000000000000000000000000000000000000000000000000000000
65	42.405797	110001000000110101010110001011000010001101000011100001011110101110000001000001011000000111110111111110000110101010000001100010110010111001001000100110
65	42.272832	000010100000101111010000110101111111110001111011000001101101000000111110001001010000010000111000001010110010000011100101011100001110101101000010001000
56	44.207229	101000110010001001101000000010111011100010000001000110101010101101111010001001000000000000110001100110110100001111000001000001001010100110000000011100
56	44.207229	001010000111110110101000010001101000101100100111010100100010111000000011000010000000000001101000010100001001101010001101000110000101001001100100100101
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
124	27.400000	100111110111111111011111111111111111111110011001011111111011100111111111111111111101011111110111111011011111010101111011011111111110111111111110011011
124	27.400000	111001111001101111111111000111111101101111111111111111110111111111111110111111110111011110011111110110111101011111010111111111111110010111111111111101
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
114	30.606897	111011111111111111111001111011101101111100010111111101000111101101010011111101011011111111111000111111111111011111111001110110111111100101111101111100
114	30.680778	111111011111111011001111101001101111111101101110001101100111110111111001110111110011101111111001111011011101000111111110111111111111011111011101111101
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
113	30.904348	111001011111111111110100011111111111101011011110101101011111111110111011111100111100111110111111011010001101111100110110011111110111110111010110111111
113	31.130853	111110111111111111001110111110011100011111110011101110100111001111110111011011111111111111110110101111110000110111111001101111111111011001001011111111
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
11	56.749810	000001000000000000000000000000000000000000000010000000001000000000010000000000000000100000000000000001001100011000000000000000000000000000000000000100
11	56.980153	000010010000001000100000000000000000000000000000010000000010100000000000000000001000000000000000000010000000000000000000100001000000000000000000000000
131	26.178612	111110111110100111111011111111011111111111011111111111101111111111111111111111110011111111110111111110111001111111111011101111111101101111111101111111
131	26.122846	111011111011011111101101101111111101010110111111111111111110111111111111111011111111011111111111111111111111101100111110111111111110111111110111111111
27	53.907246	001001000000000110010000010000001001001100000010000000101000000000000100000000010001010001000000000101000000100000000000001000010000010000000100000011
26	54.116364	001000010000000000010000111001000000110010000000000100010000000100100000000000000000000000000010001100000000100000000000001011110001000001000000010000
140	24.245614	110111110111111101111111111111111111111101111111111111111111111111111111111111111111110111111111110011101111111111111111111111111111111110111111011111
140	24.392945	111111111111111111110111011100111111111111011011111111111111111111011111111111111111111111111111111011111111111111110111111111111111111110111111111111
52	45.087117	000110010101001001010011000110110100100010101110001000000010101000100100000001001100000000110000010010011000001000001101011011000001010010000011010110
52	45.236923	000001111000010001101011110001011110100000011011000010000001001001100001100010100100000001000000010110000010110000100110000000000001001011000011110011
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
20	54.752941	000000001010000000001000000000000000000000100001100000100000000000000000100001010100000001000101000001000000000001000000000000000000110100010000000000
20	54.968266	000110000110000000000000000000000000111000000000000000000000100011100000000000000000000001100000000001000000000000000000000000000011001001010000001000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
119	29.814737	101111011011110110111111111111001111111111011111111111101110110111111111111111111001001111111111101111000101001111101111110111111110110111110101001101
119	29.814737	111110110111111101111111100011110111001111100101111110111111110101111111011111110011011111111111101111111111011001010010111111111111111100101110111111
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
141	24.099825	111111111111111111111111111111111111111111111111111111111111111111101011111111111111111111111111111101101111111111110111111101011111111111111101110111
142	24.003478	111111111111111111111011111111111111111111111111111011111111111111011111001111111111111111111111111111111111111110111111111111111111111111111111101101
92	34.924272	110111100001011001011100111101100110111001110110111111111010110110111011110111110010111110110011100011001001110111101011000101011001100111100000101001
92	34.738164	110100011110111110100100010000111010111100011111010110100111001111111100111010101011111011011011110110101111011111011110010010011100100110110010100110
86	35.981047	100011011011100000011001110110100101100110001111101101111010001011110110101111111111010111101111011100100000011101100001001010100110111111100011000110
86	36.080000	011011101101110101010010010110010001100111100110110101111100101111111100010110010111000111100001010011011110010011001101011101011110110001111101001001
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
4	58.400000	000000000000000000000100000000000000000000000010000000000000000000000000000000000100000100000000000000000000000000000000000000000000000000000000000000
4	58.643137	100001000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000100000000000010000000000000000000000000000000
54	44.351662	001101010011000110001001010001010000001110001111000100111000000000110111011000001000111000000001010000101100100000101110011100100000100100100001001000
54	44.351662	000000101010010111010101001001000100000000000011111100100000011100001011000101001101100110000000011001000011001001110000011010000110000101010000100110
47	45.845483	011000001010000000100111011100000100010001010101110001000001000000010100010100010100100000001010010110100100001010110110000000110000100101001000000000
47	45.691925	000000000111000000000010000000100100100000000001110001000010000100001000011010100100100101010000111010001110001001010111100000110100000100001010101110
36	48.100326	011000001001000001001000001000101100000001010001100100000000000011100000000000000000101001000001000100000000001101000000001001100111010100010001000000
36	48.439344	110000000001101001010000110100010000011000100000000000010100101001010100000001000000000000001000010101000000001000001000001101101001100000000000000001
107	31.987444	111111011110000111001001010111011110011101100111001111110111111100011111001101110110111111011110111001010111111111110111101100111111001111110111111100
107	32.228442	101011111111101100111011101111000101110000111101011111111110010100010101111101110110111110011111110011111110111110101110111011111111101001010111011111
25	54.116364	000000100001000000000000000010100000000100000000000000100000000000010001010010010011010000000000000000100001000000001000001010001100000100011000000100
25	54.327007	110000111000000001100000000001000000000000000000000000100000000000010000001000010000000010001000000000001000000000100100000100001111000001000001000001
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
86	38.500796	011111010111000100111011000100001001011111110111011001011110110011100001011110101011101100110000010101100001111010101101001111111110000011101101001111
86	35.981047	011001011101011101100110001101110110111110011101011111010010110101111001001100101110001110100111100111110000001111011100110110111011000110110010000010
46	46.000000	011100010000010101001000001000100001000000010000110000110000001100101000000000001101001000110000000000001011001010000100001000011110101010001011011100
46	46.000000	000000100010000110110010110100011111110110000100000001100000011011000010000101010100001000000100100101000010000000000000101000100001001010010000100010
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
8	57.212261	010000010110000000000000000000000010000000000001000000000000000010000000000000000000000000000000010000000000000000000000000000000000000000000000000000
8	57.446154	000000000000000000000001000000010000000000000000000000000001000000000000000000010000000000010000000000000000000000000100000001000000000000000000000010
38	47.600000	000010000000000000100010010110101100010100000010001100010001000010000000000110000100000000110010000111100010000000101110001110000010000000001000100000
39	47.600000	100100110000000001000100000110001101000101000000010000010010100010011000010000000111110001000100001000000000010011001000000000000010001011000000001001
33	48.782838	110001000010000000100001010000000010110000000100001000000000010100000000010000000010010100000000000001010100010001010000000000100010100000010001110011
33	48.610526	000010000000000100000001010000010000000001010000110001010000100100000000010000000000011011000000000011000010110001001000001001011000010000001010000001
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
106	32.067416	010001101101111111111111011111110100011000011011101000101111111101111110110110110011110111110101101011101011101101111010101111111100111111111110011110
106	32.067416	110110110001111110111011010111111001111100111011110011111111111100111101011111011111001110111111111011101101111101101100110001011111111100010000111100
65	42.272832	100000010100011000111110010101001110101111000100100111010110010010000010000011110001110001000110101010111001100111111010110000000110001000000100010010
65	42.674052	111100001001011001111100111001100110001010001010011000100000010100000111011010000001011111010000111000011000100100010000001011111110000000100111101010
2	58.888189	000000000000010000000000000000000000000000000000000000000000000000000000000001000000000000000000000000000000000000000000000000000000000000000000000000
2	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001000000000000000000000010
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
89	35.493596	011111101001101111001001101111111011101111000011010001010110101110101000000010010100111101110010011101101110011000111001111111101110110001011101101110
89	35.590123	110010110011111001100111001011011011101001110101001101111010100110010101101010110111101011101010100001111111010101010010110100101101111101011110100101
7	57.446154	000000000000000000000000010000000000001000000010000100000000000000000000000000100000000000000000001000000000000000000000000001000000000000000000000000
7	57.446154	000000000000000000010000000000000000100000000100000000000000000000000000000010000000000000000000000000000010000000000000000100000000001000000000000000
74	40.488889	010001101111110011100010101001011101110101001000011101110111000001101010110001010101010000000010100011011101001100000100101111001011111000101000101111
74	40.859384	001111001010101110100010110001010111011100111110001101010110100000110001011001101010011100101100101011000100001011000001010101011010000110111110101001
28	53.699639	000100100000101000000000000000000011000100000000001001100000010010000001011000000001000100000000010100100101000100000000000000010000000010000000001101
28	53.699639	001001000100100000000000000000000010010010101000000110100000111100000000000100000000000000010010001001000010000000000001001010000000010000010000000001
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
116	30.387152	011110011111011111111100111111010101111110111110111111111110011011111111101101101111111010110011111111101001110111011101111110011111010011111111111001
116	30.170213	110011110110100101110011111101101111111101011011111011101111101111111111110111111110111011001111111110111111100111111110101010111110111101111010101111
117	30.098514	111111111111000111110111111110111111110111110011111101011110101011110011101110110110110100111011111011111101111101111011111111010111111110110111110101
117	30.027119	111011111011111100001111111101100010110111111111111110111101111101111110101011111111110111010111111101110011011111100111111101111111110011110111111001
27	53.907246	000110001001010000000000000000000000011000000000100101000000000000000000010110000000010000100010001010010000100000100011000100000000000011000000100000
27	53.907246	000100000010000010010100000001000010000000101000000001000100000100000001110010100000000000100001100010100000000010000000000000000010010000010000000001
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
90	35.590123	011111111111110001110010101110011000111110110010111110110000100110010111011000000010101001011111101111001011111101110001000010001111111001110001111111
90	35.493596	101110000110100110000110010111100011100010001101111001011111111000100111110111111111001110101011100100100111000110110101110111101111111000011001111101
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
2	58.888189	000000000000000000000000000000000000000000000000000000000000000000000000000010000000000000000000000000000000000000000000000000000000000000000001000000
3	58.643137	000000000000000000000000000000000000001000000000100000000000000000000000000000000000000000000000000000000000000000000000000000000000000010000000000000
46	46.469401	000100100100001011010010011100100000010010001011000100100000000100110110001010000000000000010001000000100000100101010101000010101000100100100010111001
46	46.000000	000000110110111000000010001110110111100000000110101100100000110100001000000000100001010001010100001000110000011001000000000001000111010000000001000100
98	33.833962	000111100111010101111110101101110111110110101111011111111110010101101001011111011010001101010011111111011111011110101010010110110010000011111011011101
99	33.745882	011110100000111111100111011000111111110100101011111011110101010001011011010101011111001110101011110011110011100111110011111011111011101101101011011111
79	40.004396	111011110010111100110011111100100111000101001100010001001010101000111010101101010000110011111010010000110101101011100001010111000101010000101011111111
79	39.647956	011000010111101101010011101100111001101100000010100010100010000111001001010111000000101110101110011110011110011110101011110111010010100111010111100110
74	40.245304	000011111111000001011011100010001101110111001111110010001110110010111000010000000110111100011101010111100000010110101100001000000101001101111101010010
74	40.859384	001001010110101000101110111001001011000110100100111111100010010000100000101110110000101001111111110100010001000100000110111011111011100001111100101001
3	58.643137	000000000000000000000000000000100000000000000000000000001000000000000000000000000000000000000000000000100000000000000000000000000000000000000000000000
3	58.643137	000000000000000000000010000000000000000000000000000100000000000000000000001000000000000000000000000000000000000000000000000000000000000000000000000000
63	42.945455	111010000101000000000001010110101100001010011010100110010000001010000001000010100110111000000110110011001011110100010011110111100010000010001111101101
63	42.809357	001011001010000100000000000110011001001110010000110010110111000000111010000101100011000100011010110000101100101100100111101100000011110110011100101001
118	29.814737	111111110100111110111100111110111101010011010011101001111111110111111111111111111111110010111111001101111111011011111111111111100111111101111101111100
118	29.956025	101111111010101110101000101111101111101111110111111101101110111111001111111110111111111111101111011111110111111110101110101101011101001111111111011111
126	26.923077	111111101101111111111111111111110111011111101101110111111111110111101110011111111111111111100110111111111111011111111110011100110001111111111111100111
125	27.279377	111001111111000111111011110110111001111101111101111111111110111111111111011101111111111110111111111100111111111100111111101110110111011111011111111111
72	40.984270	001101101001011110110100110000100101011011100100000111000111110110101001001001100110001010111111101000101101001001001101001100000000011000111110010001
72	41.109859	100000011001100110110001110010011111100001111111000100100100010010000010101111110001010001000010000110001111100011010110000111101100000111011111110010
132	26.178612	110101110111111111111111111011111111110111111111111111101000111111111111111110110111110111111111111110111111110111111101111111110011111111111111111101
130	26.290772	110011011111111111111111111111101111111011110111111101111111110111111101010111100101111111110111111101111001111111111111111111111101111111111111110111
64	42.809357	011000100001110010011100011100000011010111000000110110100000011000011011110010000010110101000000000001100001100001110101111010001110110100010110010111
64	42.539535	100011000111101001001010010000001011110110100010110101000110011010001100100000110101101111000110000010001100000100010110000101110110010100100011101000
136	25.049819	111111111111111111111011111111011111111111101111011111111111101111111111111011101111011111111101111111101111111111111111111101111111111111011111101011
137	24.946763	111111111111011011011111111111101111101111111111111111111111011111111111011111111111111111111111111110110111011011101111111111111111111111111110111111
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
100	33.658216	111101110011101010111011011111010110100111111001100010101101010101100101111110111101010011101011010001111111101010101111111100010111110011111001111111
99	33.570960	110101110111111111001101101110011011111101011011001111011100111110010110011011110111011001001111100100011110010101110111111101101011100101100111100101
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
104	32.803670	101001001111101110101101111011001111111011111101110010110110011110100010011001111001111100101010110111111101111101001111101101111101101110111111011111
104	32.803670	111001111101111010011110111011001111111111011111110111101111111111011111100111011011111111111010110011001000100011111101100010111100110000010100101111
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
81	39.181671	110100110000110010100100010100111011100011001110101111000010011001000111101101001111010011010000100111100111100011100001101101101001111010111011111101
81	39.181671	011111011100101111011101000100011101110110111100100111010110100111101010001001101000100111100011001110001011000100011011111101101000010111010000100011
4	58.643137	000000000000000000000000000000000000001000100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000100000000000000010
4	58.643137	000000000000000010010000000000000000000000100000000001000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
82	39.066667	111100100010111100001011101101110010110111111010110100001110000110011111000000111011110101010110110010001001111111110001110000001110100110010101010101
82	39.181671	000111000110101101111111111010011101110110011010100011111010000001110011011110101100100010000100010110001001100110111111010101001111110011010001001101
11	56.749810	001000000000000000000100000000000000000000100000000000001001000000100000000000000000000000100000000100000000000000000100000000000000000100000001000000
11	56.749810	000000000000000000000000000000000000000100100100000000000000000001000000000000000000100000000000000000000110000000000000000000000000000010000011100000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
40	47.435370	100010010000000000100000101011100101110111100000000001110001100100000001010010000011000000001000001000001000000000010000001000001110100001000000010001
40	47.271795	100000100001010000100000010010001010010010000000101100101000010010001110000000001100100000000101100001100000000001100000010110110000001001010000100000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
19	55.185185	001000010000000001010101000000100010000000001000010010000010000000000000000010010000100000000000000000010000000000000000010000010000000000000010000000
19	54.968266	000000010001000001000100001000000000000000000000000001000000000000100000100000010000010000010001000010000001000110000000000000010000000000000000100100
127	26.864491	111111111111111111111111011111110011100011111101011111001111110111111101011111111111101111111111111101111011111111111110111111010111001111111110111011
127	26.864491	111111001101110111111100101111111111111111111110111111110111111111111101001011101101111110111011111110011111111111111001111111111111111101111110111111
3	58.888189	000001010000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010000000000000000000000000000000000
3	58.888189	000000000000000000000000000000000000000000000000000000100000000000000000010000000000000000000000000000000000000000000001000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
80	39.181671	010001010001000111101001100111010010101111100100111111110100111100010111110001001110100100001111110110101100110001101010101001011100000101101010101110
80	39.647956	101101000010101111111001101010100001010101011011010101010000111111001001001100111100011011010000000111111110101011111011010011001001001010100110111001
72	41.236158	100111100001100100010110100110001001111011111010000011001001001001001101000010101000111110101001001000000101111101011101100111010001010101010010101101
72	40.984270	110010111110110011010100110010001001000100101100111000011011111111111011000001000100011001011000001101110110010111001110101000110000110001010000010100
73	40.984270	001110000110011110111100000011010001001000101001000101010000111010011010110000001011001011000001100000011011001101110110011011110111000111010101111111
73	40.984270	001011101101111100101101110000010101000110100000000101101101110101000011111111000011011111011100011100100110000010010100111010001101100000011001100100
138	24.692335	111111111111111111111111111111011111101110111111111111111111110111111111111001011111111111111111101111111111101111111110111111111110111011111111111111
138	24.692335	111111111111111101111111111111111111111010111111110011011111111111111110111111111111110111111111111111111111101111110111111101111111111111111111011111
36	48.100326	000000000001000010100000001111010000000000001100000011000000000011110000000000000000100110000001000010001110000100000000000100010111001010101001010000
36	48.100326	001000000000010000111100000000100001010000000000000100000010100010000100000110001010010110101000000010100001110000010001000100100001010000100000001000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
27	53.699639	000000000000000100001100000000000000001110001010000000010000000101000000001101000000001100100110000010000001000100000000000000000000000001010100110000
27	53.907246	110100011000000001100000000100000000100000000000000010000000010101000010010000000000010001000000000000100000100010100000000000000000100000010001011010
121	27.954672	011111111111010111111011111111111111111110101111001111111100110111010101100111110101111111110101011111111111111111111011110101110111101110100111111111
121	28.017530	111101111110000011001111111111111111111111111011111101110110111111111111010111111101110111111110111111101011111011011111110011111101111111111101000011
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
49	45.539319	001100010100000000010000010010000000011111110100000000111010000000000001100110001100000011001001010011001110100100001110010010000100000011010001010100
49	45.539319	100000100100000010010111000001000010000001001101000101001000000101000110011010100101000001000100000111010001111000010000001010010100110001001000101010
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
23	54.327007	000000000000000010010000000100010000000000000000000010100010100000001000001000101000000010000000000000100000101001001001001001000000000000000100100000
23	54.752941	000000000000000000000000001010000001011001001000000000000001000010010000001010000000000001000000001000000000011000000001001000100000000000100101000001
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
47	45.691925	000001011001011000000000100110001001101010000011010011000001010000010100100110001101101011000110001000001010001100000000000100110000110100010000000000
47	46.000000	000001000010110001100000100010001000000100000000110010010010110100000000000001000000110010000000100111111011001001101000110110010000100110010010000101
46	46.000000	100001000100000000000101000100011001110010000001100000011011011011001001000100001100000000001010001000010000100000000001110010000000100011101001110110
46	46.469401	010011000000010000000001000000000001110000010001001100011111010010000100001010111000011010101001000000001010000001100100001100100000010010100000011101
76	40.124518	000100100110111101011010101001100010011111010001101101110100001011000001111000011011110111100001001101100110001010101101001111110011100010101000111000
76	40.004396	011100111111100111010010111100011001100110100110100110001110100111010011010000000100011110011111011110010111011001101000000000101101010001000101001110
105	32.472727	111001111110110111111001011101010100101110111111011001100001110110111001111100011111000011111111111011110111011000111111011111101101110011101111111011
105	32.309502	101110010110101000111101011010111110111110010111110100111100111111111111111101111111101111011101011011011101110000111011011101101011111110101111110000
74	40.488889	100010001100111011010000111011010101001000100100100010010011101101000010000110010110010001011101100101110110101111111000000101110111001011110111001100
77	40.984270	011101010100111101100110010011001010001100101000011111010101110000011000100000111101001101101111111011011010000111100111010100011101000110111000000110
148	21.835897	111111111111111111111111111101111111111111111111111111111111111111111111111111111111110111111111111111111111111111111111111111111111111111111111111111
148	21.876726	111111111111111111111111111111111111111111111110111111111111111111111111111111111111111111111111111111111011111111111111111111111111111111111111111111
34	48.439344	001001001100100000000001001100010010000010001000000001000000000010000001011010101110110000001100000000000010001000001000110100000000000000000010000100
34	48.439344	000110000001000010001100000000010000000001100100000011100100001010010000000000100001000000000000000111000100010000100001000000000010011100000010001110
81	39.066667	100111000111100100000001001011110110111001110110110111011111101101011000100100111010101100000111111010011010010001010100111010101001110111010010111000
81	38.952279	010111111101110001001011011000111111110000010000011011010101010101110011111110001111010100101110011001010001010110010111110110000101100100111110000100
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
25	54.116364	000000001011000000000000010000000000011010000000000000010000000111001000000000000000000000000010000011000000011000010010000010000100010001011000000000
25	54.116364	000100000110111010100010000100000000000000100000010100001000000000000010000000000010010001000000000001000000000000000000000100000000000000100100100011
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
83	38.612766	001010011000011111100110001011011001101100111011101110111011011010101111000111101010011110000111000011000110010110110111110000111011001100101110011000
83	38.838503	100101011101111101111111010101100111001110111100000001011011001101110111110000011010011000000010011001110011111100011111100010010100100100111000101111
31	48.956291	010100000110000001000000000001100100101011100100010001000000110010000010000000000001000000000000010010010000001100000000000001000100100000000001000001
31	48.956291	000100110000100101010000100000001000000100000000000010000000100000000000000001110001100100100010000000000110101000001000000101011000000001000000000010
77	40.245304	111110001001111001010101001110000011101010110101001100100101100100011001111111001010001110110011110100110010110000011011110001010000000101001001111111
77	40.004396	001110000011100110001011010001001111100001010011111100111010011011001101011100001010001110100010101111111010110001000100001100100001111011011011011101
101	33.140741	110111001011010001110110111001110011111101011111111111100110010110011110011111000101011011111110101111111011000101111111010110101111010110111111100100
103	33.225986	111111010100111101101011110101111111100111101011100111111111011111100110011101110111010011010111000001110100110011110110011001110001111111111111110011
3	58.643137	000000000000000000000000000000000000001000000000100000000000000000000000000000000000000000000000000000000000000000000000000000000000000010000000000000
3	58.643137	000000000000000000000000000100000100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010000000000000
124	27.400000	111111101111110111111111111011101111111101111111110111110101111110111011111111011111101011000111111111110111101101101111101001111111111111111110011011
124	27.279377	111111111111111111110101101011111101100111111111111010111111110111110111111011101111111110011101110001111110111111111111101100111111110111101111111110
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
125	27.279377	111111101111101110011011110111111001111111111101110011111111101010011111110111111111011100111101111110101111111111111111101111111110111111111111111101
125	27.219417	110010111111101111111111110111011111111111111111011110010111111110011000111111111111101111111111111111111111001111101111111111101001111111110101111101
145	22.334641	011111111111111111111111111011111111111111111111111111111111111111101101110111111111111111111111111111111111111111111111111111111111111111111111111111
145	22.419672	111111111111111111111110111111111111111111111111111111111111111111111111111111111111011111111111111111111111111111111111111111111111101111101111101111
79	39.647956	111001101011011100111010001011100111101000010000001000111101000101000010001101111101111110110000100010111111100101010001110100010111101110101110100001
80	39.647956	101001110110101110010110011111101111101010100011111100011111110100010010010011101100100011110111100100101000000001100100011111011010011001011100010000
88	35.687129	011100111111110101110001111110011100100101111111001011101110101000011000110111100001110010111100001111110110100110100010000001101101110111110111100010
90	35.882587	110110111111111111101111110111011100110011101000100101111001111101010111111001000001100110001101100011011110000010101111101100111010011100001110000101
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
24	54.116364	010000011000000000000010000000100000000010000010100000010000100100010000000010000000000000010000010100011010000000100000000000000000010010010000010000
27	54.327007	000000101001010000000000000001010000000000001000011000100000011011000000000000000110000000000010110000000101000000000100000000000101000110000000000100
135	25.258182	111111111111111101111111111111111110111111111101111001111011011111111111111111111111111111110111111111010110111010111111111110111111111111111111011111
135	25.258182	111111111011011101111100110111110111111111111101101111111111111111111111011111111111011111111111111111111011111111111111011101111111111111111101111111
125	27.100193	110111011111110111111110110111110001111111100111111111011110111111111110111111111111111011111111111111011111111111111110110111011001111011010011111110
125	27.279377	111101111111111011010111111111110011111111111111100111110111111111110100111111111111111111110111111111111110111110011110111110000101111110111100111111
125	27.279377	110111111111111101011111011111011110101011101110111111110111111111011110011111101111011101111011111011111111011111111010111111111111111110111011110111
125	27.219417	111101111111110101101100100011111111111011111111110111111110111001111111110111111111111110101111111001111111101011111111001011111111111111111101111111
59	43.497923	000001001111010010000010010100001011100000000111000011100101101101110010100010011000010000110101000111101000001011010010010100000110001111001000101000
59	43.779104	000010001011110100111011010100000010000000111110101101000011000010011000100000100000100001101000001000011110101100000010111001011000001110110000110101
53	44.496970	000010100010100011011010110000100010000000010000001110111101100000101110010000010000010000011110110010110100000001010101110000011010000000100000101100
53	45.236923	111100001000101000110010100000000100000100101101011101110001110000010001010010001000010000100000000010010100000100000100100010111011010001000001111101
3	58.643137	000000000000000000000000100000000000000000000010001000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
3	58.643137	000000000000000000000000001000000000000000000000000000000001000000000000000000000000000000000000000000000000000000001000000000000000000000000000000000
69	41.490909	101010110101010011010110100001101010010100111010011100100000000010101011010001000001100110010101001011010000100110011011101010010101110011011100110100
69	41.619373	010010110101111001110001000111101001101101110001010100100010000010110100011001101000101100100010001010110111010001000111110000000010101101111001100001
64	42.674052	110011011010111010000001101110111101011001100111101000110111000000111100000001000111000011100100000100011100101010110001000011100000000010001110000000
64	42.809357	011000100001110010011100011100000011010111000000110110100000011000011011110010000010110101000000000001100001100001110101111010001110110100010110010111
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
75	40.488889	111110101111000010001111110010001001101001111111110101100010100001010011111110100001001011100000101101010010110000001001000010110001000110101111010110
75	40.366759	010110001000100111111001011011011010001010111000101010111100101111110010111100010101001110110010000110010011000100101101000100000100011011011111000011
95	34.190476	110110100010110110110001110101111011010001001110111111101011111101111011000101000111001111101011101010011101101111010111111011100001110110111111000110
95	34.190476	111100010110101101110100011111001101111111100111000110101001110110011011100101111111111111101010110001001001101100111111011101001111110101010111100010
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
132	26.011940	111111110111101110111011111111101110111111111110111111011111110111110111111111110111111111111111110111111101110111101111101101111111111111111111101111
132	25.956797	111111111111111111111111111111111110110111111111110110111111011111011110100111110111111111111111111111111111111111111111111010111110111101011111110001
96	34.462350	011111100111010010100011111100010101111101000101010110001011010001010101001111011111111011110111111100011111100111111110100111111000001111110111101011
96	34.100713	011010001011011111110101111111111011110011010111111011101011100010110001110011001101111101101101011101001100111111011001110010010001111111010110010101
38	47.435370	000000010001010101000010000100000001000000001011011101000010001010100000000011000100010000000000000010001100000001111001000100010000111000010000010000
38	47.600000	000011011011100101100001000000000000000001000000000000000000000100101101000010100100001000001000100101001100100000000110010001000001000100000110100100
129	26.234586	111110111111111111111110111111110111111111110101111111111110101100111011110111111111111111111011111111111111110111001111111110101110111110111111110110
129	26.517647	111111110111110111111101101111111101100111111101111011111111111111111111111111111111111011111101111011111110111101111110111111101111111101011101100111
23	54.327007	000000000000000010000010000001001000100000000000000000000101000000100000000001001000000010100100000010001001011001001000100010000000100000000000000000
23	54.539194	100000001000100000100000000000001000011000000100000000010011000000000000000000000000011000010100001000000000001000000000000001100010000000000000011010
58	43.920958	110100110010000100000110001111000010110000110011011110100010010001000101011100000011110000001001001001010010100000100111111000100100100000001100000011
58	44.063664	100010001000100010001000010011100100100011111001011001111111101110101000001010110000100110000000100100000000010101000000000101001000110100001101011011
2	59.135178	000000000000000000000000000010000000000000000000000000000000000000000000000000000000000000000000000000000000000000001000000000000000000000000000000000
2	58.888189	000000000000000000000000000000000000000000000000000000000000000000000000000000001000000000000000000000000000000000000000000000000000000000000000010000
103	32.887356	111010110011111111101011100001000110111011110111111011111111010010011111111111100010111011000010101011110011111111101101011110111111111011100111001001
103	32.971429	111111110100011011111000011011111111110111010101110000111111101100110110011000101111110011111111111001101110100011001111001011111011111110101111101011
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
64	42.674052	010101000100100001101001101010100101010000000011011100001000000110010011100101100100011010000011111100011101101001110110011101111011000000010000001100
64	42.674052	110100000110100110100011000011000010010000101010101001101010011110001101111010001000100100110100101110001000101000100001111100010100011110000001011100
52	44.938226	000110101010101000001001011010010100010000000010011001011011001011000101000000010010001001100100010000100000010000110000010100110101001100001010011010
52	45.087117	110010000101000000101010110010000100000000000000000011101000001010100000100011010011001010110001001101000110001110100100011101000010100100001010110001
97	34.011374	110111111001101111101001111101110111100001010011100111001111010101110101001010110110010010101111110111010101110101111110101110000111111101100111100111
98	33.922459	111101111100111010110010000011000111001100010110110110111101111110110111011101111011101111111101010010011101100010111000111001110001111011111110111111
88	35.784615	111110111000100010101100101010010001011101010110111100101100010011001101101110000110011001111111011101001110110010101111111101101110011101100100011111
88	35.687129	011111110111100010001111011001110100110110011001011101011000110100000111001101011011100100100011101000101111001101101111111111011001101001010011111110
117	30.098514	101101110111001011111111111011111101111111011111011111110101011111101111111101001111111101111111111001111101100101011011111010011110110110111111101111
117	30.098514	011111111011010110101110111111011111111110101001111011111011110011011111110111000111100111111101011111111111110111111010111110111001111101111111101111
86	35.981047	110101100011010100101100011110100011111101011010011101100101110000111011010001000101101110101010111001001011111010111011101100110011011001010110011111
86	36.080000	011011110011110111110101101101010110010101100100110111001001011001101110010101101111100001000110001101100100000101011101001110111011100100111110111011
99	33.658216	111111111101111111010110000100110100001111101110101011111111001101111100111100011101101111000110011001100101100011011111111001011110111011111011011001
99	33.570960	010110001101011000010110101111101111111111111011011011111100111010001110110111110101011110011111111101111110100011000001101000101101101011111111110110
117	29.885232	110110101111011111011111001111111111011110111111101111011111110111111110011111111001111011111111110111111101111011101100011111101110111010100111011100
117	30.170213	101110011111011111011010111011111111110011111111011011111011111101011111111010100110011110111101111011011111111111011110111110111111100111101101011111
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
44	46.627848	001001101100001010110000101110010000001011100010001100001000000100000100000000001101011000000011010110100101000000001110000000000010000010000010010000
44	46.627848	110001000000010000000010010001000000011000000011100010101100001011001010000110000011100000011100001000010000001001010011100010010000000000101000011010
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
79	40.004396	111011110010111100110011111100100111000101001100010001001010101000111010101101010000110011111010010000110101101011100001010111000101010000101011111111
79	39.647956	011000010111101101010011101100111001101100000010100010100010000111001001010111000000101110101110011110011110011110101011110111010010100111010111100110
5	58.400000	000000000000000000000000000000000000000000000000000000000001000000000000000000000000000000000000001000000100000001000000000001000000000000000000000000
5	58.400000	000000000000000000000000100000000000000000000010000000000000000000000000000000000001100001000000000000000000000000000000000000000000000000000000000000
130	26.290772	111111111111111111111111111110111111011111111110111011010111111101110111101111111111100111110111111111011111110101110111110111101111111111101111111011
132	26.178612	110101110111111111111111111011111111110111111111111111101000111111111111111110110111110111111111111110111111110111111101111111110011111111111111111101
88	35.687129	110010111101001011011011110111101010000001110111010110010101111111101111111000111111010101011111001101101010000010000010111100001010101100100001111111
88	35.590123	110011110111110110011111010101110110100100101111100111010101010111011101101100101000100111000001011010000111100110011101110100100011111110011100110110
22	54.539194	000100000100010000001000100011000000000100000000101100100000100000000000000001000010010000000000100000000000000000001000000100000001000010000010000000
22	54.752941	001000000100100000000011000001000000000000101000010000000000101000000000000000100000100000000000100010000000100000000000011001000010000000000010000100
104	32.390930	100011111101001010111111101011011111011111111111101101101111111001001101110001111111011101011111111111101100011010010011101010110110011110001101111110
104	32.309502	010010101111011110110110011111110111111111110111011111111111011011101001110100111100001101001100111011110111111101111111011110100110011111000101100110
126	27.159690	101111111111000111111110111111111111111111111111101111110110111111111111111101011111101111111100011111111111111111010111011101011101001010111111111111
126	26.864491	010011110111111101111111101101111111011101111111011011110111101111111111011111111111111111011111111011011001101111111111111111111101111111100011111111
125	27.279377	111111101101111110110111111101111111111101110111101111111111100111111111111010101111111011111111111011111110000111111111111111011111011101111011110101
125	27.279377	011111111101111111110101111111111101101111111011101011111111111011111101111101111111111001111111001011110101111010111111111111111111100111111111010111
110	31.437528	111011111111111101011111011110111101111111101111111100001110101010111010100111011110010101011111111100011110000111101010111010111111111010111110111111
110	31.360352	111011101101110111111111110110011111101111111010110110111011011101010111111011111111011011011110101111101111111011011011011011110110011001101010110010
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
111	31.437528	111101101000111010110111011111110011011111101110110001111111111110100111111110110110010111101110111111110001111111111111011001011011111110110111011011
111	31.437528	110111101111111101110111111110101101011111101100011111111101110111001101011101111100010101100111100111111001111101011011110011111111101011110110111111
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
25	54.116364	100000010000010000000000001010000000100000000100010000000000010001000001100100000000000000101000001100010010000001000010001000000010010000000000000100
25	54.116364	000000000000010000000000000100010110010100000000000000110001001010001000000000000010000010000101001000000000000000001000001000010000000000101000100001
28	49.306667	010100010011010100101001010000010000000000001100000000000010011000000000101000000000000000010000000000000000000001000001000100000000000001101100000010
28	53.699639	100000000011100100000001000000100110000000010010000000000100001010000000000100000000000000000001000000111001000100000100000001000100001010000001000001
38	47.435370	010100000100011100001010010100000000100000110001000101000000100000010101100000000000100010100000111000100010010000000101100110001000010000000001000000
38	47.600000	000000000000001000100001010000100001000111001000000100001000000000010000111000000110100000100000100000011010000010000001010000011000001111100010010101
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
3	58.643137	000000000000000000000000010000000000000000000000000000000000000000000000001000000000000000000000000000000000000000010000000000000000000000000000000000
3	58.643137	000001010000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010000000000000000000000000000000000
77	40.004396	000111110000001111100000100000111111111111000000111100001101110101001001011100001011001100011001001101011001011110101111011011010000010101101011010011
77	40.124518	011010111000011011110111010000011100100100100111111001100110101011100011001101100011001111110100101110010001101011011101100100010000110000001000111011
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
34	48.439344	010100010000000001000000001001100100000000001000000000000100100001011100110000001100001001000000100101010100010001000010110000000000010010010000000000
36	48.269281	101000100010011010001001000000000000000000000000001100000100000000010101001000100001000010000000010100110000110000001100100000000001000111011101000000
77	39.884932	011110001110001010100101011110100011101100110100110001010001000101111001110011110111111110101100110101111001011101011000000001001110110111000000001000
77	40.124518	110111010010001101100001011000000001010100101000000110001110111101010011111000100111111111000001100000100110000111100101110110011111100011110111101101
54	44.496970	000100100001110101001011010000000101000010010010001101001000000110110000001000000100110010010011110110100000100010000011000000001111100000011011100111
54	44.938226	010111111100101000001111101010001101001100111100110000100000110101010100000001001000100001000100010011000010000100000110000001000011000000100000000111
2	58.888189	000000000000000000000000000000000000000000000000000000010000000000000000000000000000000000000000000000001000000000000000000000000000000000000000000000
2	58.888189	000100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
146	22.250163	111111111111111111111111111111111101111111111111111110111111111111111111111111110111111111111111111111111111111101111111111111111111111111111111111111
148	22.292333	111111111110111111111111111111111111111111111111011111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
101	33.055889	100111011011101010001110110111001010011111100111011111101111101100000111110110110111100110010111111101101110110111011111111011001010100111111110111100
101	33.140741	110011100110111000000111110110000100010111111111110100111111011110101111110111111011111111111010011001011110111111101010110110011000110110101101111110
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
1	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000100000000000000000000000000000000000000000000000000000000000000000
1	59.135178	000000000000000000000000000000000000000000000100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
137	24.895512	011110110111111111111111111111111111111110111111111111111111011101111110111101111101111111111111111111111111111111110111111011110111111111111111110111
137	24.998198	111111111111110111111111111111111111111110111111110111111111101111111111111111101111111110111111111111110110111010111111111111111011111011111111111101
78	40.004396	111010011000001010110011101111110100001100110111010011001011110111001011001100110100000001100111101100101000001010000011101101111101100111100100011001
78	40.124518	101101100000110100011010111111010001011111110111011111101011100001100111001101100000001011000000111101001101000000101011101110010000100100011011101110
134	25.416453	011110011111111100111111011111111101111111111111111111111110111111111111111011111111111111111111111111011111111111111111011011111111110111011110110111
134	25.576471	111100111111111111111111111111111110111111111111011111101111011111110111111111110111111011111110111111111111111111111010101111110110111111111111111101
15	56.294340	000100000000000000000100000000000000000000001000100000000000100000000001000000001000000001011000001010000000000000000100000000000000010000000000000001
15	56.294340	000000000000100000100000001000000000000000000111000100001000000010000010000000001000000000000000000000100000000000001000000000000000000000000100000010
57	43.920958	010100000000001000000000000010000000010001110001110101010010110001101011001110110010010100001110110000001111001010110101000101001011000110100001001101
57	44.063664	101100100000000000000101110100001111011010000000000000101001100001101110010010001000100110111100101000110000010110011011010010001010001000110000111010
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
143	22.809318	111111111111111111111011111111011111111111111101111111111111111111111111111111111111111111111111101111111111111111101111111111111111011111111111101111
143	22.809318	111101111111111111111111111110101111111110111111111111111111110111111111011111111111111111111111111111111111111111111111111111111111111111111101111111
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
82	39.066667	001110001101010000000111110111100111100100001010101101101011111010011110100100111011100101001111101111100100100010000101110111010100101100011010111011
82	38.952279	000110111110011101111100100000011010010010001110110010110111011011111101101000001101110101111011000100110011101010011010100010011010111100110011110001
73	40.984270	100011110100011101101010000001010001100010111011111110111101001110000101100011010001110000010000000001111001110000010101001111101010100110110100010111
73	40.859384	011110100001000100110011010010001001110100110100101101001011011010111011101100110111011111000100110101010001000100101101101010100001001110001110000010
60	43.638095	000001100111000111001000010011001101110000111011000010000011111110111111001001000100001000000000110000100100010000111000000111111010000000100100111000
60	43.497923	011000101001100000011111000000000011010010101000010001110000110000100101100011111010100011011010010000000010010101000100101001011010100110000110111100
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
43	46.787302	101000100011100000000010000100000000000010110010010001001000101000111000101000101001100000101010001000000010000000110011110000001000011010010000000001
43	46.627848	000000000101000001010000000110110000000000000000000010000011000011000010100101111110010010100100100000000000000110001110100000011010010001011010000110
123	27.705720	110111111010111111111111111111110001101111010101100111011111111101110101110110111011111111011111111011110101111111010111111111111111111111110101111111
123	27.705720	111111011111111111111110111111011111111111101111110111111111111101011010101011110111111011111111111011101101101111111010010111111111111000101111001111
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
82	38.838503	000110000001110111011001011001110010111011001100110111100110101100110111011001001111101010100111100011110000100011110001110000011001111110101111001100
82	39.066667	111000011000001000101111011111101011110011011010000100000100011111110110100101010011111000001011100101111100011100100110101101101011001001011011110111
98	33.745882	111010101110001011111111110101110111101100111010110000111000100011111111101110111110111011011001011011001111110001111101010111010011110100101111101100
98	33.833962	110111001000110001110011110111111110111011110101110110110001111011111110110011001101111110011100101000111111010110111100101011111010111000010101111110
119	29.744538	111111111111101010111111000111110111111111111101111111101110101111101110011111111111111110110101101011111011111110110110011101001011111110111011111101
119	28.144000	111111111110101111101111100110101110111010110111111001011111111111111110101011111111111111011111111100111011111111111001111101110111011000110111111110
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
74	40.488889	101000100100001001111010011111000000101111111110100010000000001110101001000011001101111111111100000101000111111010100110000110110110110100100011000011
74	40.488889	010010001001100100100101000010110010001110111110001011011100001011110110000011100111100101001111001101001101111100001000010011110001100101111100100101
92	35.018005	110011011111010100111111111111100001011001100111011111011101110010111100100000101000100011101111111100110000010101110101110100111110100000101111111111
92	34.924272	010100111010101111111100010111001111111011101111010100111111101000000101110100111111110110110000111100001100010111101101010011110100110101111000110111
37	47.600000	100000100011101000000100000000100010010100100000100000000100100000000000000001000010000000100010000101001000000100010001011100011101001000110100100000
37	48.269281	001010010001000010000110110100001000010000010101000000000000100000010110010000100011000000001000000101000001000000010100011000000000010100001000000111
48	45.691925	010001110000011001100001000010000100001110010010001010000010011010100001000011010110000010000110001000101101000101011000001000000100000100000001111000
48	45.691925	000000000001100100000000111111001000000000010111010100000010000100001000001000010001010100000101001010101011010101110000010101001001111010000001100000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
22	54.539194	000000000000100001000110000100000000000110000010000000000100000010000101000000000000000001100000000000000100000100000000010000000000000011100100100000
22	54.539194	000000000000010100000011000011001000011000010001001000010000000000000000000000110000000010000000001000101000000100000000000000000000100000000100000000
134	25.576471	111101111111111111101010111111111111011101101111111111111111111111110111111111111011111111111011111111011111111111111101111111110111111111101011111011
134	25.469597	110011111110111111111101110111111101111110111110111111111111110111111111011111111111111111111111111101111111111111111111111111111101111001111011101111
43	46.787302	110100110011101000001000000000000000100011010001001000000001000001000000100100001001110000001101000100011001101000001111100000011000100100001000000000
43	46.947771	101000100011100000000010000100000000000010110010010001001000101000111000101000101001100000101010001000000010000000110011110000001000011010010000000001
141	24.099825	110011111101111111101111111111111111111111111001111111111111111111111111111111111111111111111111111111111111111110111011111111111111111111111111111011
141	24.099825	111111111111111111111111111111111111111111111111111111111111111111101011111111111111111111111111111101101111111111110111111101011111111111111101110111
89	35.687129	100101110010100101110010101101011100110110101000111100001011010110111111110111111010001111011010110110110110110101111110001101010001011110101101100001
89	35.590123	000011110100100110010111000111011011001101111011101111101010100100111101011110111011001111001010011111010010011110010001110111111011010110001110100101
141	24.392945	101111111111111101111111011111111111111111111101111111111111111111111111111101111111111111111111111111111111111111111011111111111011101110111111111111
140	24.442403	111111111111111111111111111111111111100011110101111111111111111111111101111111111111001111111111111111111111111111011111111011111111111111111111111111
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
2	58.888189	000000000000000000000000000000000000000000000000000001000000000000000000000000000000000000000000000000000000000000000000000001000000000000000000000000
2	58.888189	001000000000000000000000000000000000000000000000000000000000000000000000000000000000000100000000000000000000000000000000000000000000000000000000000000
140	24.392945	111111011111111111111111111111111110111111111101111011111111111111111111111111101111111111111011111011111111011111111111111111111110111111111111110111
141	24.392945	101111111111111101111111011111111111111111111101111111111111111111111111111101111111111111111111111111111111111111111011111111111011101110111111111111
48	45.845483	001011100001100101100100000001001101000010000000010010101000010001110000001101000110110010000100001000000111010000000010000110100000100001110000000111
47	45.845483	000001101111000001100100000100010110001001000110000010100001011000101001100010010100001100010000001000000011000011010001100000010001000000111000011000
74	40.366759	011111001111010010011100010001100000000110100000101100101110111001000010100101111110010101100111010010101100000001010111000110111111110000100101110110
75	40.245304	010000000011000101110000111011101110101101001011011000100111110101000010001011001000101010101110110001000101101011101101111011011111100110001000110010
131	26.067290	111011111011011111101101101111111101010110111111111111111110111111111111111011111111011111111111111111111111101100111110111111111110111111110111111111
131	26.122846	111111111111111111111111110111111111111011110111101101011111101111111111111111010111111111110110111111111110111111011110111111111010111101111101111011
6	58.400000	000000000000000000000000000000000000000000000000010000000010000000010000000000001000000000000000000000000000001000000000000000000000000000000001000000
7	58.158755	000000000000001000000000000100001000000000000000000000000000000000000000000000000000000000000000000000000000000010000000000000010100000000000001000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
34	48.439344	011000100010001100000000000101000010001010000000001000010000101001000101010100001001100010100001000000001001000100001000000010001000100010000000000000
34	48.269281	010100010000000001000000001001100100000000001000000000000100100001011100110000001100001001000000100101010100010001000010110000000000010010010000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
29	49.306667	100001000000000110000000000101000100000110100100010100010010000000001000000011000001000100000000010000100000010000000010000000011000000000100000011000
29	49.130897	000000000000000001000100000000100000100100000100000000100000110001000000000001000000011100000010000110000010010000100110100000101101000000000001100000
134	25.469597	111101111111111011001111111111111111111111011111111111111111111111111111110111111111111111111111111100111011110111111111111011011001111111111110110111
134	25.522936	111101111111111111101010111111111111011101101111111111111111111111110111111111111011111111111011111111011111111111111101111111110111111111101011111011
31	48.956291	000100110000100101010000100000001000000100000000000010000000100000000000000001110001100100100010000000000110101000001000000101011000000001000000000010
31	48.956291	001001000000010100000001000000001010000001000001010000110010010001001011000000000010000000100001010000000100000010001000000101000000101000000000100010
63	42.674052	101010111010100010010000000001000001011100011110101100001011101100001001100000011000101011010000111110000000001010000010010110010110011000111011111010
63	42.674052	000010010011011001000000001101101000010000110011111111010100101100111000000100001101100001011111100100100100111000110010010001100010111000000101101000
80	39.297297	101101111111101001100100111000011011001011110110011101100001101000100000000100010110010110110001011110011010001000011001110011111011111010011110111010
80	39.647956	101000110111001100001001111000100100110100111110101110111011101011111001100010111101001000010001000001001101110010111101110100110001001110100110111101
66	42.272832	101000001100010100111110010001010100010001110100000001111110000110000100101110011010110100001111100000000001110010010110000110011000110100111110011010
68	42.140634	001110000000000000111011111100000110111011011010001001001111000110100001100010011110011010010110001100001011000111001100001001000001110110110001101110
28	53.699639	001001000100100000000000000000000010010010101000000110100000111100000000000100000000000000010010001001000010000000000001001010000000010000010000000001
28	53.699639	100000010100010010000110001010010000101010000000000011000000000000000001001000000000000100011010000010001001001000000100000000110000000000000000000000
81	39.297297	110010011101101111111000010011110101101111101100101111001010111100001111111101111000100010011111100000100001000110101100000110111000010110000111010001
81	39.066667	110101000000001000111011010010111010101000010101000100011100001011010110011100111111010100110111110101101110101101110110111111100101001000001111011110
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
26	53.907246	000000010000001000000010000001000100001100010001010010010000010001010001000100100000000000010000000010000000010000000000000000100000100001000010100000
27	53.907246	000000010000000100000100000001110000000000001000000001000001000100000000100100000100000010010000100000000000001000010010000000010000010001101010100010
24	54.327007	000000001000010001000001000010100001100000000010100000110000000010000100101000000101000000100000000010000000000011000000000000000000000000000000110000
24	54.327007	101100000100000000000000000000000000100000001000000001001000110000000000000000000001000100010000100000010000000000001010100000000010100100010000101000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
107	32.067416	001110011101111111101010111111111101001000100111110010110111010111110111111011011001111011100111111010001111011011011011111111001101111111111111110011
108	31.987444	011111111111100111010111110001011110101111111110111110101110110111011100111111111100001011100001110110001001110101101010111110011111111111111101111111
125	27.279377	111110111111111011111111111111111111111011101011111111101110100001101111101101111111111011111111111111111111011111011111011010011011111101011101111111
125	27.219417	111111101101111110110111111101111111111101110111101111111111100111111111111010101111111011111111111011111110000111111111111111011111011101111011110101
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
99	33.745882	110011101111111011110101001000011011111101101110101111011011111100101000100011101110111001111111101011010100101101110001001111111111100101011101111011
99	33.658216	001110111011001111011100110100110011111011101111100011011101011110111101100001101111101111001111011101000101111000111110111010111001101011111110001111
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
126	27.100193	101111111111000111111110111111111111111111111111101111110110111111111111111101011111101111111100011111111111111111010111011101011101001010111111111111
126	26.923077	010011110111111101111111101101111111011101111111011011110111101111111111011111111111111111011111111011011001101111111111111111111101111111100011111111
110	31.360352	101110111110110111110011011110100011111111111110111010011110011101100001110111001111111110111111110111011111110101001111111111011100111010111101111010
110	31.437528	011111001101011101101111111001011111111110110111101101111111011110100011100111111111110110101111111101001011101111101111111011111110111001000110010111
2	58.888189	000000000000100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000100000000000000000000000000
2	58.888189	000000000000000000000000000000000000000000000000000000000000010000000000000000000000000000000000000000000000001000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
73	40.859384	010010111101110110011111011010010001011111000111010000010100001110010001001010011100000001010001011111000000110110011111000111011000111001110000100110
73	40.984270	010101011101101010001111011100111100100101001000010010111010001101111001001000101100011111110101101100011000101001101000000001011011100000011101000101
53	44.496970	000010001000010000001110110000101001110000101000001000001010001001001010100000110000001010111010000100000011111100100001001111000001011011000110101000
54	44.496970	100110000011011000000100001010000100100000110100000000011000101011010110000010000101100000010000010110100001001100011010001011011001001100110110100110
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
98	33.922459	000111100111010101111110101101110111110110101111011111111110010101101001011111011010001101010011111111011111011110101010010110110010000011111011011101
99	33.745882	011110100000111111100111011000111111110100101011111011110101010001011011010101011111001110101011110011110011100111110011111011111011101101101011011111
142	22.809318	111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111101111111111110111011111111111111101111111011101110111111110
142	24.003478	111111111111111111111111111111111111111111111111111110111111111111111110111111110111111111111111111011101111111011111111111111111111110111111111011111
119	28.144000	010011111110111100011111111101111111111101111101110111111011010111111010011111111111111111101101010111111011101111101110111010111101111010011111111111
119	29.744538	110111111010101011111111111101111110110011110110111011111110110111111111011110011111111110110111110111001111110111111110110111111011101101001111110111
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
133	25.738262	111111111111101111111001111111111101111111101101111111111011111111101111110111001010111110101111111101111111111111111111111111111111111111101111111111
134	25.522936	110111111011111000011110111111111111111011111111110111111111011111101111111111111111111111111111111111111111111111111111101011110111101111101111111111
18	55.185185	100100000000000000000100000010000000000000010001000000010000000010000011000000010010001000100100000001000000000000000000000000000000100100000000000000
18	55.185185	000000010011000000010000000010000000100000000010000000000010000000000000100000100000000000101000000000001000000000000001010000000010001000100000000000
40	47.271795	010111000000100110110000010000000100000001100000100010010011100000001000000001010000000001000001000000000101100010000000110011000100000010001110011100
40	47.271795	011000010001000000000100001000001000000101010110010010010011100010000000000001000000011000001000111100100110000000000000101010000010001001011000010001
115	30.606897	111011110101101110111110101111111111001111110100111101010110111111111111101111101111111101111111011110110101001010110101100111011111110011111111011111
115	30.533333	111111011101111110001111011101111110111011100111111101111111111111111111111101111101010011111011111011101110011101011011100101110111101101011111101001
79	39.766120	011100111101101110111100100010010001000010110101001111110110110001011111011100000011110001011100000101011111011100111001000010010000111110110100010011
79	39.884932	100111110110000100101100110111100100100001110111100110100101000000100101100111011110111001111101101100001110110110100010011101000011100001011001110101
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
13	56.521212	100000000000000011000000000000000000000000000010000010000000000000000001000000100000010000000010000100000000000000000000000000001001001000000000000000
13	56.521212	000000000000000001000000000000000000000000000001000000000000001010000000000000000000000000100000000000000000001010000000010000000000100001110010000000
18	55.185185	000000010011000000010000000010000000100000000010000000000010000000000000100000100000000000101000000000001000000000000001010000000010001000100000000000
18	55.845693	001000010000000000001000100000000100000100000000000000000100010000010000000001001000000000000000010100000000100000000100000010000000100000000010000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
72	41.236158	011110101001100010011001111100101011000101010110110011100101010001001110010011110101001011111011000000100011100011001100000011010111001010000110010001
72	40.984270	000111000010111000011100111011111011101100111001010110000111100101001100010001100011101010111011111110100001010110001101000100000011100000001000101010
6	58.158755	000000000000000000000000000000000000000000000000000100000000000000000000000000010001000000000000000000010000000000000010000000000000000000010000000000
6	58.158755	000000000000001000000000000000000000000000000000000000000000110000000100000000000000000010000000000000000000000000000000000000000000001000000000000000
13	56.521212	000000000000010010000000000000000000000000000000000000000000100001000010101010010000100000001000000000000000000000010000000000000000100000000000000000
18	56.521212	000000000000000000001000000100100000000000000000000000000000100001000000010000000010000011001000100000000001001000000100000001000000010000000000110000
30	49.130897	010100101000110100011100001000000000001000000000000010000000001000101100000000000000000001000000010000001110010010000010000000000000000010000100100110
30	48.956291	000000100010110000000000111001100000100000101010001000010001000001000010000000000010010001000000100010100000100001000100000000000000100100001000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
106	32.147748	011101100110110011101101001100110011111111110010001111011110110111111111101111111011111000111110111110110111111111110110100011111101001100011101111110
106	32.390930	101111111101011010111111110111101010101111111111000110110000101001110101111111111110011110111110010111101111001100010111111001111011011110010111110111
12	56.749810	000010000000000000010000000000000000000000010000100010000000000000000000000000001000010000000001000000000000000000000010001000000000000010000000001000
12	56.749810	000000000001000000001000000000000000000000000010100010000100010000000100000000000000010000000000000000000010000000000000000000000000100000001000000000
36	48.269281	000101011000011000001011000100000000000000000111000000101010101000000001100000101000101000000010000100000001000000100000000101000100000100001011100000
36	48.269281	010110000000000010000001001111001100010001000001000000000100000010100000001110011001100001000000100000000011110000000000010000001001100000000000100010
93	34.830993	100111111000111111110011111011101111111110010011000101110010010001111000011101001110110001111111011001100001001001101001111111111110110001111111000110
93	34.738164	101111010100011101010101010101111010110001100110100111111111111100100001101110101111101110110101010111011111100101111011111000101100001110011011011010
96	34.190476	100111111100011101101110011111011010110001101111011101011110111111100101101001110100101010000110111110011110000010111001101001111110111111110011011101
93	34.190476	111110110101110001010101100111100111011101100101010111101100011010000110111111011001010011001101111010110111111001011001111000111011101101001111011110
44	46.627848	000000010000001000000011001001001000101100001010000010001101011000000011001010010100101101100010001000000001100011101110000000100000000000010001001001
44	46.947771	101100101000010100001001111000000001100000000100100000000011000100100010011011100000100011000000001100100100001001010101010010000000100000001001000001
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
58	43.920958	110100110010000100000110001111000010110000110011011110100010010001000101011100000011110000001001001001010010100000100111111000100100100000001100000011
58	44.063664	100010001000100010001000010011100100100011111001011001111111101110101000001010110000100110000000100100000000010101000000000101001000110100001101011011
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
131	26.122846	111111110111011110101111111111011111101111111111111101111111111111101111111101111000111111111111110101111110011111111111111111111111111110111110101111
131	26.178612	111110101111110111101111111111110111101111111011011111111111111111111111111111110011111100111111111111011110100101111111111111101011111111111111111111
59	43.497923	010101010001101010100011001100010001110110010100000101110000000111100011110010001011010011000110000010010110100000010001010000000010110000011010110100
59	43.638095	000010000000100000110000011010000010011011010111010101100011000000001010010001100000010110111110110000111100000100101000111100011000000110001101011110
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
38	47.435370	000000100100000000101001000011001110000000000001000000100010110000000110001000100000000111110001101100110000000001100000000000100011100001000001000000
38	47.435370	000000010001010101000010000100000001000000001011011101000010001010100000000011000100010000000000000010001100000001111001000100010000111000010000010000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
129	26.517647	101001101110111111110111111101111111110011111111110111111111111110111111011011111101111011111111111001011101111111111110111111111111111110111111111111
129	26.290772	111111010111111110101111111011111111111111001110111111101000111111110111111111011111111011101111111111111111111111111101111111111011110101111111111110
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
23	54.539194	101101100000000010001001000000000001010001000001000000000100000000000000001000000100001100000000000100000000000001000001000010000010000000000000100000
23	54.539194	000000000100101100000000000000000000000001001000000100010001001000000000010100000000010000010000000000000000010101000001000001010000000100000100001000
126	27.159690	111111110111111111101001111111011111101111110011101111001111111100110111101111101011111101111111111111001111111111111111111111110011111110111111111101
126	27.159690	111111010111011111101111111111101111111011011111111101111111111011100101111101110111101101011111111111111111111111011111011111111101111110011001111111
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
124	27.279377	010101111101101110101111110111010111111101010111111111111010110111101111111111011111111111011101011111111110101111011111111111111111011111111111110111
124	27.400000	011111111111011101111011111101111011111111010111101011111101011111111100111001111110100111111111111011111110110101111111111111111111111110101111111011
41	47.109265	000000001000011010001000100000110001000100100100000110100011001100100100000011000010100010000000000001100010010000000100110000000100000011000100001111
41	47.109265	001001010110111100000110010000000010000010010000001100110100101000000000001000110010000000000000000010001101100000001000011010100010100000010100001000
94	34.738164	001100101111110111110101001111111110000100110001010100101001101110111110111111111111100111000001110010111001101110011111011011011010011100110111001101
94	34.738164	110110000000111101111111111010001111101101101010011111010111100100110100011110101011110011111011101111001110111010111010110100111110011010001010001111
65	42.405797	000010100000101111010000110101111111110001111011000001101101000000111110001001010000010000111000001010110010000011100101011100001110101101000010001000
65	42.405797	100001001101000100001000001000011100100101010110100100001001110011011100101100001110111100001010000110110110100111001110000100110000110000010100110111
112	30.829501	111110011111011111100100001001001011110111110111111111011111111111111110111101011111011101111111000101111100001111110011111011101111110110111111111010
112	31.130853	110110011011111111110111111111111101111100111011111101111111111011110011100101100110000011111110101111101111111110111111010101111110100101011111001101
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
126	26.923077	111110111111101110100111111111111000111101111011111111111110111111011111011111111111111111011111011111111111111111110111011110111111000111011111111100
126	27.159690	101010111111110111111011111111111111101111111111110111111011001111101111101111011111111111011111111111110110111011101110101111111111100111111111011101
29	49.306667	000100001001100110100000001000101010000000000000000100000100000001000000010000100000000100100001000000000110001000001000010001000001000100000100000001
29	49.306667	000000001010001010000100000110100000000000000100010000100000100000000000010000000000000011010000001000000101000001000110110000101010000000100001000000
146	22.250163	111111111111111111111111111111111101111111111111111110111111111111111111111111110111111111111111111111111111111101111111111111111111111111111111111111
148	22.250163	111111111110111111111111111111111111111111111111011111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
27	53.699639	000000001000000010000000010000000010000100100010000001000110100010000000000000000000100101010000000000011000100000100010001000000000001110010000000010
27	53.699639	100001000010000000000010000000001101000000000000000010000100110100000000000000011000000000001000100100000000000010000000100001000110000010100010000110
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
60	43.497923	000001000001010111011010011000100000010111000111000101110101010100000101001000111100001101100011010001111001001010100101000100000001101110011000000001
60	43.638095	100001000110101110010001100000010101100110000000110110110010000001000001001011101011000001110000110001110110010100101110010100001000100010111000110100
1	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001000000000000000000000000000000000000000000000000000000000000
1	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000100000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
77	40.124518	011110111100000111010011000110100010110110001011101110110100000111001110100101001101100011110000011100110101011000101010000100101101111010011110000111
78	39.884932	010010001111011111010001111010101010000100101100101110101010010010011111011111001001000000000111011010010011101011010111011110000100010111110001101110
38	47.435370	000010000000000000100010010110101100010100000010001100010001000010000000000110000100000000110010000111100010000000101110001110000010000000001000100000
39	47.435370	100100110000000001000100000110001101000101000000010000010010100010011000010000000111110001000100001000000000010011001000000000000010001011000000001001
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
3	58.888189	000000000000000000000000000000000000000000000000000000100000000000000000010000000000000000000000000000000000000000000001000000000000000000000000000000
3	58.643137	000000000000000000000000000000000000000000000000000010000000000000000000000000000000000000000000000000000000000000000001000000000000000000000001000000
32	48.610526	000110010000100000010010000000000011100000100000000000001010100001100101100000000000100001100000111000001001000110000010011000100000000000000000000000
32	48.782838	011010000101000000000000000000000000000000101000010110010100010100110000001001010000011000000000100001000000101010010000000010001001000010000000001000
127	26.747992	111111111111111111111111111111111111111111110001111111111111011111111010110111001010101111111111111011111111100111111011101101111111101111111101010110
127	26.806130	111111111111001101011011110101111111111111111011111111111111001111010101001111111111111101111111111111111011110111101101101111111111111111111111111001
141	24.099825	111111111111111111111111111111111011111101111111111111111111011111111111111111111111111111111111101111111001101111111111111111101111111111111111110111
141	24.099825	111110111111111111111111111111110111111011111111111111111111101111101011111101111111111111111111111111111111101111111111111111111111011111111111111111
136	25.101627	101111111111111111111110111101111111101111111111111111100111111111111111111101110111111111111010111111111111011111111110101111011111111111111111111111
136	25.153623	111111101111111111110110111111111111111111111110111111110011111111111111111111111111111101111111110101011111111111101110110111111111111111011111111111
60	43.497923	010101000000011010100000000011101000001000111110100000101011000010001010001110011110100000101100011010100010010100111001010011111001101000000110011000
60	43.497923	001001111000000000100001010000000101001001001001110101110101001110001000011010000000011100010000001110011111110110001010001000110011001110000111000110
0	59.135178	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	59.384127	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000


==> ila_delays_60ps.dat <==
HD	delay	inputs
89	24.148252	101010101000111110111110111001111101011111000111011001110000001010101110101010000111110011011100101101110111001110000001111100111101011111010111001010
80	24.245614	110101010111011010010000010100110011010111001010101110011000010101110110111100011011110000001011010000000101000011101110101001111111101101001111100111
57	24.895512	010100000000001000000000000010000000010001110001110101010010110001101011001110110010010100001110110000001111001010110101000101001011000110100001001101
57	24.946763	101100100000000000000101110100001111011010000000000000101001100001101110010010001000100110111100101000110000010110011011010010001010001000110000111010
66	24.641993	000100000011100000110100111011001001011010100111000111000110000111101000000010011100110111010101010101010100100000001101111000000110111000101000101011
66	24.591829	000011111000010110011101101001100011010101010000011100101111110110111110000000111001101000001001000011100001111000000101100010110000001100001010010001
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
97	22.721725	010010101111011110101110111111100101111011101111110111100001111101001101010011011010111001111011110100111101111010001100011101001010011010111101101111
97	22.853333	011111000011011111111100001001011001101111000111100000101101111000110111111111110011011011110110010111011011111110101110011111111100101111010101011010
131	21.835897	110111111111111111101111111111011001110111110111011111111111011111111111111111010111101111111111111111110011111111111110110111111111111101111110011111
131	21.917685	011111101111111111111011111011010111111111111111111111111111111011110111111110101101111111111111011111111111111111110111100101011111011101111111111111
8	26.178612	000000000000000001000000000000000000000001000000100000000000100000000000000000000000000000001001000000000000000000000100010000000000000000000000000000
8	26.234586	000000000000000000000000001000000000000000000001000000001001000000000000100000000000000000000000000000000000000000000000100001000000100000000000000000
105	22.765449	011100011111111011111011101111100111111111010110100111110111111110011111001101111111010110111100010011100010100110011101000111100111111111111011101110
105	22.634711	101001001111111100111100111111111111111101001011110011111110101101110001011101110000111111110111111011011111111111010100111101101111001111011101000100
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
116	22.334641	011010110111111110111101111111111010110100111011111111011111111111111110110111101000101011111101111111111101111011011110110111111011100011110111011110
116	22.292333	100111111110000001101111111111110111101111011011011101111111111011110011111111010011010111101111111011111101111100111111111100111111101111011111101110
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
133	21.795200	111111110111111111011111111111111101111110110111111111111111111110101111011111111111111101101111111111111111111111110001111100111111111111101111110111
133	21.835897	110011111011111111111111101101110111111110111111111111111111110111110111011111111111111101111111111111111011111110111111111111111010111111111100111111
0	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
76	24.245614	110110101001000010100101110111011000111100111010010001000001111110100100100101001100001110011000001010000010100000010111101111110111101001101101110111
76	24.196848	010001011111100100000100101100011010010010001111011100011100110101011101111101101110000101101111010111110110110000111001000010101010001110001000001100
78	24.392945	101100000011000000101010111110011101110101100101000101000101110011101111101001100001110010101100001010001101011000101101100011011100101110111111010011
78	24.442403	001100001111101011001000110100110010001100111111001010110111100101000010110001111111000101111010111000010111101000110100010101010010001010110101111100
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
30	25.630203	000001000000100000110000001011010100100000000000000011000000010000001000000001000001000010010000001000100000000000000100010011010100010011000100000000
30	25.684133	010001000000010010001100000000000010010000000001000000010000000010000001000000100000000010000000010010100000000001110100101000000100010001000110100100
6	26.122846	000000000000000000000000000000000000000000000000000000000001000100000000000000000000000000000000100100000000000000001000000000000000000000010000000000
6	26.234586	000000000000000000000000000000000000000000000000000000000000000001000000000000010100010000000000000000000000000000100000000000000000000000010000000000
123	22.166234	111111111111111110111111111111111111111111010111101111111011010011001011111111011011010011111111011110110110110111111011011111101101111111111110110111
123	22.124473	101111101111001011111111111101111101111101111111110111111110101110111111111111011101110111111111101110111111001111010111111111111011110011111100111110
139	21.553724	111111111111111111111111111111111111111110111011011111111111111111011111110111101111111111111111111111111111111101111011111111010111111111111101111111
139	21.714195	101110111111111111110101111111111111111111111111111111111111110111111111111101111111111111111111111111111111111111001111111111101100111111111111111111
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
71	24.442403	001111010001011111100001010100010000011001111001010001011110010101011000000101111001101101001100000000000011111110001101110101011101011000100100011100
71	24.442403	100001011000001111001000110101111011101101001000010011100010101100110111100011001000001000000001000011001101000010101001011101101111011001101111010011
101	22.809318	111011111100110110111101110110111110111011111101101011111101010111101110101111000011111011000001111000010111011001110111100111111011001100111110010011
101	22.634711	101101111001111110010110110011100011111111010000111011100110011111111111010011111111001110011000010111111110010110111010011111111110010001011111101111
55	24.946763	000111101100111000010000110010000001010001011000001101110110000000010111000100100011000010100000110110001001000010000101100000111000010110110010001000
55	24.895512	000000000110001001000000010000010011000000001001011001100000000100010011000100110110000001101001110000100111001101100101111011100000100111011110100100
91	22.809318	111101011110111011100101000010010001101111010010010011000101110100011110111101111110011011001101111110110110010111011101100001111011111110101101010001
91	22.853333	110001110101011110011000101101011111111111111011011000101111110110111101001111111011010010110000011101111100010011100001111101000101011100010000111110
130	21.876726	111101111101111111111100111110101111111111101111111101110011010111111111111110101111111111111111111101111101111111111111011111111111101111110101111111
130	21.958776	111111111111101110111111110111111111111111111110101100011011101111111111101111111110110011111111111111111111110011111111111011111111110011111111101111
110	22.419672	011111111111011100011111110111111111001010111111111111010111010110111111101111010100111101001110011110111111111111100111110101110101001101100110100111
110	22.334641	101011100101111111001101101101000100011111110101111101111101111111101110011110110111010101011011111110111111111111011011011111111010111010011110111111
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
130	21.917685	111111111111111111111111111110111111011111111110111011010111111101110111101111111111100111110111111111011111110101110111110111101111111111101111111011
132	21.958776	110101110111111111111111111011111111110111111111111111101000111111111111111110110111110111111111111110111111110111111101111111110011111111111111111101
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
61	24.895512	010011001100100000110111110010100010100100010100100000000001110110011010100100101000101000100010000010010011101100001111000111001010000001010110101110
61	24.591829	111010100001101010100111001010100111010010100000010000010000000000100010010001100100011011011100000101000110100100001011010010011011000110110011011010
29	25.522936	100001000000000110000000000101000100000110100100010100010010000000001000000011000001000100000000010000100000010000000010000000011000000000100000011000
29	25.630203	000000000000000001000100000000100000100100000100000000100000110001000000000001000000011100000010000110000010010000100110100000101101000000000001100000
94	22.809318	101110011110101010001000100101011001101011111101110111111011110111111011110011111111011100111101101010101110101011100011000001111001111010111110001000
94	22.765449	101111110001101111010001101111111111101101011111010110101100101011110101111101101110010100011011001101001100011111010011101001111000111101010110111000
34	25.522936	000000000010011011001000000110101000000000000000000100010010100000000000000001000000000011101000000000000101010000101110001010000000101000000101010010
34	25.522936	100000010000001010010010010100000000000000001010100100000000000011100010000000001000000101000100010000010010000110000010000001001100000100010001010100
119	22.166234	111111011100111111111010011011110111111111101101011111111101111111111111111101111101110111111110111110011011110111000101011111101111111111010010111101
119	22.250163	110111111110101111101111111111101111101011111101101111111111111011011111101111111111110101110100111101111011011111111111011110100110001111110110110110
5	26.290772	000000000000000000000000000000000000000000000000000001000000000000000000000000000000000000010000000000000000000000000100000000000010010000000000000000
6	26.234586	000100000000000000000000000000100000000000000000000000000000000000000000000000001010010000000010000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
117	22.208130	111111111110111111111111111111111100101011011001111010111011011101101111111000111111111111111111111100111001011010100010111010111111101101101111111111
117	22.250163	111101111111111110101111111011111111111011111111111101101111101110110101111111110001101011110111000111010001111111111110110011111111010111111000110111
137	21.714195	111111111111111101100111111111111111111111111111111111111111111111111111111101111110111101111011111111101111111111110111111110110011110111111111111111
137	21.754633	111111111111111111111111111111101111010111111110111011111111111111111111110111111111111111111111111111111111001111111111111011101111111011111111010111
5	26.234586	000000000000000000000000000000000000000001000000000000000000000000000000000100000000000000000000000000010000001000000100000000000000000000000000000000
5	26.290772	000000001000000000000010000010000000000000000000000000000000000000000000000000000000000000000000000000000000001000000000100000000000000000000000000000
65	24.591829	110100100011100001011001001001101010100010011011110100000100100001100100000011010001101101011001000010011100010101000010010011100100101010101011011110
65	24.541844	001001011110110110000000010011100001000000111001011110100010111101000000011010011010001101000110101100010011111001000110111000010101101100000000011010
27	25.684133	001000001010000000001011000000100001000010000010100100001000000000010101010000000110110000000000000010010000000001000000010001000000000000000010000000
28	25.630203	100000010000000100000100010100101000000100110001000000000000100000010001000110010000010000000100000001000010000100011000000100000001000000000000100000
138	21.593651	111111111101111111110111111111110111111111111111111111111111110111101111111101011111111111110101111111111111111111110111111111111111101111011111111111
138	21.714195	111011111111111110111111111111111011111110111111111111111111111111111111111111111111111111111111111101101111111110111111111011111001110101111111111111
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
81	24.051568	110100010100101010111110111111000011000100011111110001100000000100111011110000000010110001010010111101010111110111101100010111011111000011011011110011
81	24.148252	110100110000110010100100010100111011100011001110101111000010011001000111101101001111010011010000100111100111100011100001101101101001111010111011111101
0	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
82	24.099825	110101111000010010110010101111111111001110111110110011110110010010110101000000000011011101111101000000110001101111110011011100011000100011101111000100
82	24.148252	010110001101101110101010010011000101111101100100011100100101000101100010101101101100000101111001100011011100100001011111110111011111110110000101111101
130	21.876726	011111111101111111111111011100110101111111111111111111111111111101111111110111111111111111111101110110111101111110110011111011010111111111110111111111
130	21.917685	100111111101110111111111111111011111111111111111111111110111110111111110001111111110111111111101111111111111111101001110111111110111111110101111111110
18	26.011940	000000000000101000000100011000100011000000000000000000000000100000000000000000000000000000001100000000000001000100100000001001000000000001000000010000
18	26.011940	010000000110000000010000000000000000001100000000000000000100000000000000010000000100010000110010000000000000001000001000000000000010000000000010010000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
105	22.591419	010100011110110101111011101111011011101110011100111100110100101111011101101111110110011111010110001110011001111010111011111110111111101111111011111011
105	22.809318	011100011111111011111011101111100111111111010110100111110111111110011111001101111111010110111100010011100010100110011101000111100111111111111011101110
67	24.492035	100010001000101010010011111011111001011010111110010111001011000010100100010100111000010001001010111100010100011000011010000111000100111101000000001100
67	24.541844	110111000101000101010101100011100001101010100000000011001111111000100010011010000010010110001000001101011101000011010010111010011001000101110011101100
9	26.122846	000000000000000000000000000000000000000000101000010100000000000000000000001000000000000000000000000000001000001000000000000000000000000010000000010000
9	26.178612	000001000000000000000000000011000000000000000001000000000000000000000000000000000100000000000000000000001000000000000010000101000000000000000000000000
2	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000100000000001000000000000000000000000000000000000000000000000000000000000000
2	26.347170	000000000000000000000000000000000000000000000000000001000000000000000000000000000000000000000000000000000000000000000000000001000000000000000000000000
53	25.049819	010001000010101000010010000010000000101010000011001100110000000000110000110001110000010001011000101010010011010010010100110101100011011011110010010000
53	24.998198	100000010100010001101001000011100100000110000001101010010110010111100000001101000001001100000000101001001010111001011100110110010100000110000010000000
52	24.998198	100100000000001001000110010000100010100111001010001000000001010010110000000100001001010110110011100011100000100001001000011100011001000011100010111010
52	25.101627	010110000111010001010011100000000001000011001011000010001000011010001001010000000101000000111010101001000101100000001000101001000010101010010110001011
95	22.765449	101100111111110001111010101001111111111000101111011111110110011111011110110111111101011010000111100111001101011010101001001011111001000101001111001001
95	22.853333	110110100010110110110001110101111011010001001110111111101011111101111011000101000111001111101011101010011101101111010111111011100001110110111111000110
135	21.754633	111111101101101010011101011110111111111111111111111111111111111111110111111111111111111101111111111111111111111110111111111111101111101011111111111111
136	21.754633	101111111111111111111110111101111111101111111111111111100111111111111111111101110111111111111010111111111111011111111110101111011111111111111111111111
79	24.196848	011100111101101110111100100010010001000010110101001111110110110001011111011100000011110001011100000101011111011100111001000010010000111110110100010011
79	24.148252	100111110110000100101100110111100100100001110111100110100101000000100101100111011110111001111101101100001110110110100010011101000011100001011001110101
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
78	24.196848	111010110111100111010101111000011100011011110001010111110101000100110111000110010111011010010110100010101111000100000010110110010001110000111010011000
78	24.196848	110111110111100101000100001101110001001011101110100001001000111011011001010100111111010011001101111111110000110010001000100011101001110001100101010001
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
9	26.178612	000000000000000000000100000000000000000000001000000000001000000000000000000000000000000000000000000000000000000101010000000001000000000000000100100000
9	26.122846	000000000000000000000000000000000000000000000000001000000000000000010100000000000000000000000000001000001000100000001000000001000000100000000000000000
24	25.684133	010010000001000000000010000000000000001000000000110000000101000000000001000000101010100111000001001000000000000100010000000010100000000000000000000010
25	25.630203	000000000000001001000001010010010100000010000000010000000000000100000001000000010100000010000000001010000010010100000000000000001000100001000010010010
118	22.250163	111001110111111111111111000111111111111001111011111110111111111101101111100010111110111111111101111011110100011111111010111111111110101101101011010111
118	22.166234	111101111111110101111000011111111011111010100111111110111110111111111100111111111110111111001101101110111101010111010011111101111111111111111101100111
17	25.956797	100000000000100000000100000001000000000000000000000000100000000010000101001000011000000000000000000000000000000000010100001000000000000000110000010000
17	25.956797	000000000000000100000000000000000110000001000000010000000000000000001000001001001000000000000001001000000000000000000100000101000000110000000010000000
97	22.678146	101100101101111111101100111010001101110001111101111101111011011101111010111110111011110011100001010100000011100111111111111000111101001111001101010101
97	22.853333	011100111011001010101010110011110101110111101111111001101011100101111001111110111111001101010001101001110101101110011101110010111011101111011101010101
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
49	24.998198	100110001010000000000100000000001000100110000110110100001100000101000000011001011001001100011000001010001010000101011000101001010100010011001100101000
49	25.153623	000010000000100110010110001100000000000010000110001001100010001100010111101010010000001010100001111000101010000010000010000010111000001101000010011001
97	22.853333	011101010001100101011111111101001011111110101010011110110000110101111011110001011011111110110111110001111001111111101110100011011010101011010101111011
97	22.678146	111011001101011110111110001100101111011001101001111011101011100111111100101010110100011100110101011111111010101111111110011001010110101010111111110001
34	25.205808	000000000000001000000000100000010101000010000001000000100011000000010110010000010000110010000100000110010000101100000000010011000010101100000000110000
36	25.522936	010000000001100100010100100010000000000110011101000001000010010000000101000100010001101100000010000010000000010000000010000011110000000001000000000110
44	25.049819	000000000110001000001010000000010001000000100110110001000001100100000000010010011100011000010100010100010100001101100000010011001111000000001000100011
44	25.101627	100001000100110101100000100000000101000110101100100000010001010001000010010100100010001000011000010111000011000001000000001000100110011000110000000000
118	22.208130	010111101111111111111011011010111110111100101111111111110111111101110110111011111101111100111101011111111101101011111110011101010111011111111011111101
118	22.334641	111101001111111011111111111111110101011101100110100111111111111111011111101101111111000101111011111011101111111111001111110110011111011111111111011001
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
121	22.124473	101011111111111100101111110110101111111111111011011111110111101110111110101111101111110111011111011111001011111111100111111101011111111111111110011110
121	22.166234	111111110111111110111111101011111101101000100111111101111101101111011111001101111111111110110110110110111001111101001111111111111111111111110111111111
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
132	21.795200	110011111011011111111111011110111011011111111111111111011111111101111101111011111111111111011011111111001111111111111111111111111011111111111110111111
132	21.917685	111111111111110111001111011111111011011111111111101111111111111111111101110111111111111111110111011111011101111110111111010111111111110111111111111101
3	26.290772	000000000000000000000000000000000000000000000000100000000000000000000000000000000000000000000000001001000000000000000000000000000000000000000000000000
3	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010000001000000000000000000100000
80	24.196848	101101101001000101101100100011010100011111101010111001101111110001110110110100100100011100101001001010111100010010111110101011110011101110000100100010
79	24.099825	100011010110100111010111110111101100000011111011011000000111011001000000111010011011000110010111100100111000011010101010100010101111001111001101001011
50	25.101627	011001010000000000101100011110101000000000001000100010101000101110000010001001100101000000000100100001010101000001010110011011100100010000000110001101
50	25.049819	010100100100010011101101000000101000010100100000010011111010000010000000000000001000000110100011100011010010000010000110000000101100110011100111000010
40	25.101627	000010001001001000000001011000110100100000100001110100000100000110001000100001001100100001100010000100100100000000000000110001000001010100101010000000
41	25.416453	000110100011011000001111100111000000100100000100001000000000000000000001000011000000000100001001011010001100100100110000011000000000010000101001100000
84	24.051568	100011010000111101011101101101111001101111000101010000111011000100110110101000011100110100111101111011110001011111011001111110100001011100010111000110
84	24.148252	011001000001011000010010011110011111111111011101100101001011010011101011010011110101011111110000110110110110110001100101101101000001101111110000111001
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
35	25.469597	000110011000100010100100100001000100000001000000000000010100010001000000000100000000101000001000000110000011000010000001000110110100000001001010100000
35	25.416453	001000100001010110100000001000000110100110100001110110000010000000000010000010000010000000001001001100000000011000000100000000010000000011110000000000
22	25.792593	000000000000100000000000001000001001000000001100000000010010000010101001100100000010000010000000011000000000001000000001000000010000000000000100000000
22	25.738262	000001011001100000000000100000011000000000000000000000000000000000000001000000010100000000000000011100000010000010100000101000000000000100000000000011
19	25.956797	000010000000000000010000001010100000110000000101000000001001000100000010000000001000000010000000000000000000000000010000000000000000000001001100000000
19	26.011940	000000100000000000000000000001010000000000000001000001000000000100000000000000001000100001000000000000001000000000100000000001111100100000001000001000
105	22.548270	101111101011111010101101110011111111101111111001111111111010110011111110011011000111111101110010101111010111100101011111101000110111111011110011000110
105	22.548270	101001001111101101011111111111111011111111010011011111010101111000011111100110110011011101111111101101101111101011110110001101100111101111011001101101
121	22.334641	111111101111110111111111101010101011111110010111101111111011011111111111101111101111111101011111011010111101111111111100101111111100111101011111111101
121	22.166234	111111011111101111111101111111111111101111110001110011111111111111111111111111101011110111111100111100111001101111101101111011110110101111110001111101
142	21.553724	111111111111111101111111111111111111111110111111110111111111111011111111111111111110111111111111011111111111111111111111101111111111111101111111111111
142	21.553724	111111111111111111111111111111011011111110111111111111111111111111111111111111101111111111111111110111111111111111101111111111111101111111111111111110
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
3	26.290772	000000000000000000000000000000000000000000000000000000000000000001000000001010000000000000000000000000000000000000000000000000000000000000000000000000
4	26.290772	000000000000000000000000000010000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000010000000000100000000010000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
10	26.178612	000000100000000000010000000010010100000000000000000000000000000000000000000000000000000011000100000010000000000000000000000000000000000000000100000000
10	26.122846	000011000000000000000000000000001000000000000000000010001100000000100000000000000000000010000000000000000110000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
20	25.956797	000110000110000000000000000000000000111000000000000000000000100011100000000000000000000001100000000001000000000000000000000000000011001001010000001000
20	25.792593	000000010001000000010011010100001000100000101000000000000000000001000001000010000100100000000000010000000000000000000000001000000000100100000000000000
29	25.469597	100001000000000110000000000101000100000110100100010100010010000000001000000011000001000100000000010000100000010000000010000000011000000000100000011000
29	25.576471	000000000000000001000100000000100000100100000100000000100000110001000000000001000000011100000010000110000010010000100110100000101101000000000001100000
8	26.178612	010000010110000000000000000000000010000000000001000000000000000010000000000000000000000000000000010000000000000000000000000000000000000000000000000000
8	26.234586	000000000000000000000001000000010000000000000000000000000001000000000000000000010000000000010000000000000000000000000100000001000000000000000000000010
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
15	26.011940	000000000000000000000001000000010000000000100000000000000000000000000000000000010000000100100000000000100100000000001101000001000001001000000000100000
16	26.011940	000000000011000000000001000000000000000000000010000000000000000000000001010000000000001000100000000000000000100010000000000001000110110000000100000000
89	24.003478	110010110011111001100111001011011011101001110101001101111010100110010101101010110111101011101010100001111111010101010010110100101101111101011110100101
89	23.955556	111011111000000111001110011100110111101111100001111011110010001011110011101110010000010111111010110011011001000100110111100001110001111110111110101101
0	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
75	24.442403	101111100110110000000110001000010101110000010000101110100001111101111010101110010100100000011011111001101101000000111001101111000110011101011010101011
75	24.148252	111110101111000010001111110010001001101001111111110101100010100001010011111110100001001011100000101101010010110000001001000010110001000110101111010110
27	25.630203	000010000000000000100000001001000101000000111000000000000000010000100100010010001010001000001000000000100010010000010101000000001000000100000000100000
27	25.684133	001110010000000000000000000000000000010001000000000000010000000010000010100110010000000000001000111000010001101000010000001000000001000010000100000010
105	22.548270	101110010110101000111101011010111110111110010111110100111100111111111111111101111111101111011101011011011101110000111011011101101011111110101111110000
105	22.591419	010100011110110101111011101111011011101110011100111100110100101111011101101111110110011111010110001110011001111010111011111110111111101111111011111011
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
79	24.245614	001011011010100111110001001010100001110101001000101001101101110011010100110110101011100101011110111010100111100111010001000101011111000011001110101100
79	24.245614	010111000011110011101011110111101001100011010100011000001111011111111001111110011100100000011000101011010101001011011011000010001100011110110100011000
71	24.492035	010100111101000000000101111001110001101011010101101011011011010010001100001101000111001101001001011111000001100011111101000010100011011110000101100000
71	24.541844	000001000000001100000110100001000010101100011100111101010011111001101100010101011110111110100010100011000101110100111001010011100111101001110010101001
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
6	26.234586	000000000000000000000000000000000000000000000010000000000000000000000000000000000000000000001000000000000000000000000000000000010000001010000010000000
6	26.234586	000000000100000000000000001000000000000000000000000000000000000100000000000000000000000000000000000000000001000000000000100100000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
82	24.148252	000111000110101101111111111010011101110110011010100011111010000001110011011110101100100010000100010110001001100110111111010101001111110011010001001101
82	24.099825	000010001011010001110001010111111010111101101001010111011001111101101010000110000001101110101101100111011011100000001111010011101111101101110110100001
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
56	24.742857	100000000000111010000100100100100000011011110010000000111010010100011101100001000010000000010000000101100110110110010110100110100100110101010010011010
56	24.946763	011000001000000010000110001110000100100111010010011010010101001100011111111110000000011001010110000000110010111000001001010000011100010100000001010000
39	25.416453	000110000000111000100000001010010011100001000001001100000110100000101100000000000010000010100000100001110000000000100000111000001110000000010100000100
48	25.205808	011000110001001100001000110010000000010010010111100010001001000110001000000000010010101100001110010000101010000001100001110010000000001001010010010010
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
95	22.853333	100111110100110100010110001111111011110110011100011111010111001111111101111110011010111101100101010001011111111000111101011010101101011010110010101110
96	22.765449	001110111111111111100101101111011001011101110111110101000111111101101100100011101001110011101111100110100110101110100010111001010011110110001111010111
139	21.593651	101110111111111111110101111111111111111111111111111111111111110111111111111101111111111111111111111111111111111111001111111111101100111111111111111111
139	21.714195	111111111110111111111111101111111111111111111111111111111111111111111111111110111111011111101011111111111111111101110111111111011111111101111111011111
141	21.553724	111111111111111111111111111111111111111111111111111111111111111111101011111111111111111111111111111101101111111111110111111101011111111111111101110111
142	21.593651	111111111111111111111011111111111111111111111111111011111111111111011111001111111111111111111111111111111111111110111111111111111111111111111111101101
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
96	22.809318	001001111111110111110001010111111100101011011010110110110011111101101101101000101110111001111100011100101111010001111010100011110111110111101101001110
96	23.955556	000110001111100100110100111100101011100111010100101011011111110110111110101110111100011000011111111011011110001111011100111110011110111111001001111110
47	25.153623	010000010110100001000000000101111000101110011000100010010110000011010000000101000110011000010101010000001010100000111000010100000111000000000010000000
47	25.153623	001000101100000000000001100000010010011001111010001000000000001001011011101000000000010100010000101010011000011000100100110000100100010001100011101000
106	22.419672	111111111110101111111011000111100001010110010100111101001101111101111111111111110111011110000010111110111100100110010111110111011111011101011111110111
106	22.678146	010001101101111111111111011111110100011000011011101000101111111101111110110110110011110111110101101011101011101101111010101111111100111111111110011110
26	25.738262	000000110000000011001100000000100000000100100001000100000000001110000010000000000001000000001100000010010001000000000000000010000000011000000010010000
26	25.630203	000000010000000000001100010001100000100000000000000000000011000000000010100001100000100010100000010101010000010001000000100000000001000000000001000100
133	21.795200	111100111101111101111111111100111111111010111111111111111111110111111111111110111111011101111111111111111111111111111111111011111110111110101111111101
133	21.876726	101011111101111111111111111111111111111111111111111010011111111111101111111111101010111111110111110111111111110011111101111110111111111111110111111111
143	21.553724	111111111111111111111111111111011111110111111111110111111111111011111111111111111111111111111111111111111111111111011111101111111111111111111111110111
143	21.513924	111111110111111111111111101111111101011111111111111111111111111111111111111111110110111111111111111111111111111111111111101111111111111111111111111111
106	22.591419	101111111101011010111111110111101010101111111111000110110000101001110101111111111110011110111110010111101111001100010111111001111011011110010111110111
106	22.548270	111011101110100111001100011111111011011000111111111100101011110101101100110111101111001011110111011110111111110011101111100110111111101011110011111100
69	24.492035	010000110101110001010001001111011010110000100110011011000110011111010110110001100101000011110101000011001000111001011110101010000001100000001100001011
69	24.492035	101010110101010011010110100001101010010100111010011100100000000010101011010001000001100110010101001011010000100110011011101010010101110011011100110100
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
77	24.245614	100101000100010001101101101001010011111011110010001100111101100011100011001000100100110001000101011101110111110100100010110000111011010111011101011100
77	24.245614	011101011011011001011100010010110111010101110011000001101100111101010000001011101101111101110111110101000111011000010001111110000000010000010001001101
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
30	25.630203	000000100010110000000000111001100000100000101010001000010001000001000010000000000010010001000000100010100000100001000100000000000000100100001000000000
30	25.576471	101000000000000011001000000101000000100000111001100100000000000000010000000100001100100110000000000000001000000000000000001000001100010000000101010001
123	22.124473	111011111111011101111110111110101111111111101001111011101110101101111111010111110111110111101111101111110110111101111011111101101111111111110111111111
123	22.000000	101111001101001110110111111111111110111010111101111101101111111001111111011111011111111111111111110101111111111011111011111111100111111101111101111110
61	24.541844	111010100001101010100111001010100111010010100000010000010000000000100010010001100100011011011100000101000110100100001011010010011011000110110011011010
61	24.742857	101110010100000000111110011001100110101100100101001111001110000010000101100101000000100100001101010000000100011000011101111111001100010010100000010000
142	21.513924	101111111111110111111101111111111111101111111011111111111111111111011111111111111111111111111110111111111111111111111111111111111111111111111110111111
142	21.714195	011111111111111110011111111111111111111111111111111111110111111101111111011111111111111111111111111111111111110110111111111111111111111111111111111111
48	25.101627	000001000000000100100001101001000000100000010000000011000100001000101010011000101001001000100011011010000010000111111011001000101010100100011100100100
48	25.205808	000111000100000011110100101100001101011000110001100110001110001000001000100000000000100100000001110000100000110000100000010001101010000011000110001000
60	24.641993	100011001010001000001000100010000101100101100101010111110101001100001011110100110011110010000000010001010001010101000001001100011010001010010000111100
60	24.895512	000001010001001011010110011111001100101010000111111100111100100101000110100001001101001000000001010010010000011001000000111011001111000000000010001010
49	24.998198	100100010101111110101000000000001010000100000000011010101000101001001110010010001011101001100100000000100001100000000000100000110111000000110000010010
49	25.101627	110011001111000011000000001110101100011000011001000100100000000000000101000001011100100000000010000011110100000000111001110010000000101010100110000000
15	26.011940	100010000100000000000000001000000000000000000000100010100000000010000010100000010001000000010000000000000000000000000000000000000000001000000000000010
15	26.011940	000100000000000000000100000000000000000000001000100000000000100000000001000000001000000001011000001010000000000000000100000000000000010000000000000001
132	21.835897	101111111110101011111101111111111111111111110111111110111111100101101111111111111111111111111111111111101101111110110111111101111111111101111111111101
133	21.876726	111110111011110111111111111111111111111111111111111101111101111101101011111101111111111110110111011111111111111011111111110111110111111111111101111110
16	26.011940	000000000000000000001000000100100000001000000000000000000000100011000000010000000010000011000000100000000000001000000100000001000000010000000000000000
14	26.122846	000010010000000000000010000000000000000010000000000000001000001010000000000000000001010000000000100000000000000000000000001000000010011000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
40	25.416453	100000100001010000100000010010001010010010000000101100101000010010001110000000001100100000000101100001100000000001100000010110110000001001010000100000
40	25.469597	010111000000100110110000010000000100000001100000100010010011100000001000000001010000000001000001000000000101100010000000110011000100000010001110011100
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
10	26.178612	000000000000000000000000000000000000000000000000000000000000100001000000000000000000000100010000001000000000100000000010100000010000000000000000000010
10	26.178612	000000100000000000010000000010010100000000000000000000000000000000000000000000000000000011000100000010000000000000000000000000000000000000000100000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
48	25.049819	100001010011001010110100000000001000101010100000001000100000000011001011000000000100100101000001101010010110001010100000001001001011110001100001001010
48	25.153623	001000010100001000100100010101000100010000010100101000010000010101010010001100100000100100100101010011001101010010010000100001001100001000010100110010
18	25.956797	000000101010000000000000000001000000000000100000100000000000000100000000100000000000010100000000000000000000000010101001111000000000000000000100000000
18	25.792593	000000000000001011001001000000000000000001000100000000000000000000000010100100000001100000000010000100010000000000000000000110000010000000000000000000
59	24.895512	001001000010000001100001010100000101100110001110101111000100000011110011100010101110010111111001000000110110010011001000011000000100001010010011010000
59	24.742857	010100100011010000100000001000101010111001011011001100011000001001011100001100110101011001100000001110110110010111000010101000101100000000000100100110
149	21.434700	111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111011111111111111111111111111111111111111111111111111
149	21.434700	111111111111111111111111110111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
119	22.166234	110111111110101111100011111011111011101111111100111111110011111100111111111111011111101111111001010111101101011001111111101111011111111111000111111111
119	22.250163	011111110111111110111100111110111111011101111001111101111111011110111110111111001101111110101010011111111111111110011010111101110111111110100111111111
76	24.392945	111011000011101001111001101001010101110001010101100011101001001011001000011011010001011010010110011010111011101001000110011101011100100100111011010000
76	24.392945	101001001100010111110011111100100001110100011000101010100101000101100010010000101010111101101000010111100011100101011001110110110111110101011100000110
78	24.148252	110010111101010101100010011001001110010110011000000010111101101001010100000101001011010001101010111100111110010010110111101101101001100110001101110101
78	24.196848	111001001000011110100100010011101100010111101011001011101110110011000001110011100111001101101110001110100011010001101001000111001110000011101110110001
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
149	21.395276	111111111111111111111111111111111111111111011111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
149	21.395276	111111111111111111111111111111111111111111111111111111111111111111111111110111111111111111111111111111111111111111111111111111111111111111111111111111
64	24.591829	101100010011110001000110001000000000101111000000100010010010100110000001100101111111100110000010110101110111000111011100100011001000100001010100010101
64	24.541844	010101000100100001101001101010100101010000000011011100001000000110010011100101100100011010000011111100011101101001110110011101111011000000010000001100
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
98	22.678146	111100101101011111011101001010010011101011010111011110110111100011011100001110011110100110100101111111111110111101100111101010111101011111011001010111
98	22.765449	111010101110001011111111110101110111101100111010110000111000100011111111101110111110111011011001011011001111110001111101010111010011110100101111101100
51	24.998198	000011011000011101100000100000101000010000001010111000001000000000011110000000110000100000110011111001010101001100010011100011001100000110001010000000
51	24.998198	000101011000100000000000000110100110000010000100101110100110000001111100100111111000100000001000001101111000010110010011000001000000000100000000110011
36	25.416453	011000001001000001001000001000101100000001010001100100000000000011100000000000000000101001000001000100000000001101000000001001100111010100010001000000
36	25.258182	110000000001101001010000110100010000011000100000000000010100101001010100000001000000000000001000010101000000001000001000001101101001100000000000000001
104	22.548270	101001001111101110101101111011001111111011111101110010110110011110100010011001111001111100101010110111111101111101001111101101111101101110111111011111
104	22.678146	111001111101111010011110111011001111111111011111110111101111111111011111100111011011111111111010110011001000100011111101100010111100110000010100101111
66	24.591829	101000001100010100111110010001010100010001110100000001111110000110000100101110011010110100001111100000000001110010010110000110011000110100111110011010
68	24.492035	001110000000000000111011111100000110111011011010001001001111000110100001100010011110011010010110001100001011000111001100001001000001110110110001101110
20	25.738262	001101100000011000000000000001001000000000100000010001001000000010000000000001000011000000001000001000000000000000000100000000000000000000001000000000
20	25.956797	000000000010000001000000000000000000101000100000000000000000000000000000000000001001101100000100001010100000000000000000000000100011000100000101000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
116	22.250163	110011111011101101111111111110111110111111010010111111010011111111100111111110111111111111111010110110110111011100111111111010111011111111110010110010
117	22.250163	111011101101110111010111111010111111011111100101011101110110111101101101101111111001101111010111011111011111111110111001111111111011111111111111100111
120	22.166234	111111111111011111110011011100101110111111111101111111111101111111111111000100111110111111111110111111101111010011100111111111111110111100101101101011
120	22.166234	111110110011011110110110101111111111111111111111110101110011111011011101001011001110011111111111101101100111111111111001111011111111011111111111111111
145	21.474250	111111111111111111111111111111111111111111111111111111111011110111111111111111111111111111101111111111111111111111111111111110111111101111111111111111
145	21.513924	111111111110110111111111111111111111111111101011111111111111111111111111111111111111011111111111111111111111111111111111111111111111111111111111111111
84	24.196848	001101101101110111100111101111111000011100000000001111110111001101100010110001110000010111011101110010100001100010100111110011111100011011011100111100
84	24.099825	110010101010111100010101010010010001110011101011011101100111110101011100011011001111001011001101110001100010011011011000111011110101001000111000111111
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
143	21.513924	111111101111011111111110111111111111111111111111111111111111111111111111111111011111111111111111111111110111111111111110111111111111111101111111111111
144	21.553724	111111110111111111111111111111111111111111101111111111111111111111111111111111111111111111111111111111111111111110010111111111011111111111111111111111
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
80	24.245614	101101101001000101101100100011010100011111101010111001101111110001110110110100100100011100101001001010111100010010111110101011110011101110000100100010
79	24.099825	100011010110100111010111110111101100000011111011011000000111011001000000111010011011000110010111100100111000011010101010100010101111001111001101001011
76	24.392945	110001110010011101111011000101010111111100111000001000101111011100010001000111111100000111001001000010000010001000001111000010110011100111110111010111
76	24.196848	110100010110000101100011001001000111111011110101110110100111101001010010011011100100011010101000101101101011110010101011010111000001101000101100001010
96	22.765449	001001111111110111110001010111111100101011011010110110110011111101101101101000101110111001111100011100101111010001111010100011110111110111101101001110
96	23.907799	000110001111100100110100111100101011100111010100101011011111110110111110101110111100011000011111111011011110001111011100111110011110111111001001111110
5	26.234586	000000000000000000000100000000000000000000000000000010000000000000000000000000000000101000000000000000010000000000000000000000000000000000000000000000
5	26.290772	000000000000000000000000000000000110000000110000000000000000000000000000000000000000010000000000000000000000000000000000000000000000000000000000000000
49	25.153623	001100100000001000001000100010101000000010001110001000000000010000010001101111010100011000001011110000010010011000011000100100000011011111000101100000
49	25.153623	001101000010001101001010000011100001100000001010100011101000010000101111000000011000010001011000010001000100110001000000100000110110010010100101000000
149	21.395276	111111111111111111111110111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
150	21.434700	111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
79	24.099825	110100111111100011111000101000100001011110000011110110011011101101000011010011010010000100011111101111101010001000001011010110101111000110111110010010
79	24.099825	111100101011101110101000110001000010010100011010010110111110000011111100001110000000101010010011100111110111010011111000010000100101111101001111111101
75	24.245614	100100100000001000100110011111011001010110000010110001010001111000001100001011111001001110011111000010011111101000001111100010101110111101011011111100
75	24.392945	011111010111000100101100100101101001100010011011001111011010101110010000101110110111100101100000111101111000010001101101011000100011010000100101001001
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
96	22.765449	111001001101110001011001001011011101011111101110011111111101111111111011100111100011101110101111100010100010100101011100000111001011110111101111110101
96	22.721725	110011111011111111100111101101111111111100110001011111111011101100000010101110000011000111111100101111101011100010011011111000010011101111110101111000
11	26.122846	000000000000000000001000101000000000010000000000000000010000000000000000000011000000000000000000000101000000000000000000000000000000000000000000010010
11	26.178612	000010000001000000000000000000000001000000000000000001000000000000000000000000000000010000000000000011000000000000010000000000001010000000000000000001
101	22.765449	010111101010111110111111011101101111111110001011100011100100110111111010110101111111111011110001111101010100101010101011111110110101010001101011111011
101	22.721725	111001010111111111011111011010010110101101000001101110101110010111010101111111101101111101111111110111100010110100111111010110101111011010001101101111
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
63	24.541844	010000010010011100001000001001100100001010100110010010010001100011111100010011000011110100000011100111100001011011000011100011001101001010011000100111
65	24.541844	011001001111000001110011100011000011000110000111010100000101010001000010000100101101100111010000010100111000010001100010010111010110011111000010010111
74	24.541844	001111001010101110100010110001010111011100111110001101010110100000110001011001101010011100101100101011000100001011000001010101011010000110111110101001
74	24.442403	001010010100000101000010001011101010001111100110100011100110001000011100011100111110010011100111000101011010101011010110001110111101011001011111100000
74	24.245614	010001000011100101001001000001101001011000011110011001011001100100111111110110000111010100101100111111100001010101001011001010011011010001111110010100
74	24.392945	111101000110001100101000100010001110100010110011011111101110000001011001010110010110110101010001001011111011000011011001001001111010100010100010011101
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
24	25.684133	100010000010001000001000001000000000100000000000000010100000000010001000000010100100001110000100000000000000010010000000100000010000001000000000000100
24	25.792593	000000001000000000110000000010000010000000000000000100001000100000000101011001000000000000000010000000010000001010000000100001001010000001000011000000
116	22.250163	110011110110100101110011111101101111111101011011111011101111101111111111110111111110111011001111111110111111100111111110101010111110111101111010101111
116	22.250163	111111011110011111010111110110101000001111111110111101111111111111110101011111101111110101011110011111111111111101011111011011101110101111101111100111
77	24.196848	100001100010111100000011010111001101110101100110011111010110100110000010100110010110101100111000011011101110010100100000110011011000100101111011001111
77	24.245614	100101000100010001101101101001010011111011110010001100111101100011100011001000100100110001000101011101110111110100100010110000111011010111011101011100
18	25.956797	010001100011101000000000010000001000000100000000000000000000010000000000000000100000000100000000000001000000010001100000000000001000000000000000000000
18	25.956797	000000000001010000100001000000000000000000000100000001101000000010000000000000000100000100001000000000000001000100000000000001010000000001000010000000
104	22.634711	111001111101111010011110111011001111111111011111110111101111111111011111100111011011111111111010110011001000100011111101100010111100110000010100101111
104	22.678146	000001001011110111000011111111110010110001011011111111011101110111011111101011011101111111010001111011011010101111010110010111111101111111100111111111
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
49	24.998198	100000100100000010010111000001000010000001001101000101001000000101000110011010100101000001000100000111010001111000010000001010010100110001001000101010
49	25.153623	010000100110001001001000110000000010100001000110000000110100001000010010011010000110010111100111011000100110100000010100100000110010000000100001010001
59	24.946763	010101010001101010100011001100010001110110010100000101110000000111100011110010001011010011000110000010010110100000010001010000000010110000011010110100
59	24.742857	000010000000100000110000011010000010011011010111010101100011000000001010010001100000010110111110110000111100000100101000111100011000000110001101011110
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
19	25.792593	001000100000000000000000001100001000000000000010000000001000000000000100001010001000000000100000100000000000000000000000000100100010100000100010000000
19	26.011940	000000001000000000001000000100001010000010000100001000000010001001000000000010000000000000000000000001000010010010000000000100000000000010000000000010
63	24.742857	001000000101000100000011011101101000001011101100001111010000000111000111101011001001100001011111010000011010001101100111000101000011010010100010100100
64	24.442403	100101010010010000101110011010101111000111010110010110000101100010000100000110000101100011100101011100111111001000101010010000101000010000000100111100
57	24.998198	011001001011100110001100100001101101010000000100000100000101011000000100000000001110010100011000001001010110110001000000110110110010111100110110100100
57	24.742857	101010010110010010000110000111110000111000000001010000000010111000010000001001011001101100100000100000010010111111000100110011010100100000010111000110
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
76	24.148252	110100110100001011101011010101101001101101010001000101111101100110010101010011111101110101010011001101000000000000010100000110111001111100100111110101
76	24.196848	011011101100111110001000001011110100110001011000011110010110110100001010101000010101111010001001100100110101101101100010011101101011101000011111100010
58	24.692335	010001011100100111011000100100110110001100001100011111100011011100100110010010110000110010010100000100011001000101110000000000100001010010110000000000
58	24.946763	001101101000101001100011000100010000010100100000001011010000110000000100000111011101100101010011001011011110101001100001010010100000101010101000011000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
2	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000010000000000000000000000000000000000000000000000000000000000000000001000000
3	26.347170	000000000000000000000000000000000000001000000000100000000000000000000000000000000000000000000000000000000000000000000000000000000000000010000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
79	24.245614	111110100010001010101111111100100001011101011000101111011011111001010110100100000110100000110001111011110001111111010001110100000010110011001001000111
79	24.245614	000111110000100000010101001010100001010111000100111101000111110011110111101001010001110100101111111010111000101101101001011100011101110100010011110110
148	21.434700	111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111110111111111111111110111111111111111
148	21.395276	111111111111111111111111111111111111111111111101111111111111111111111111111111111111111111111111111111111111111111111011111111111111111111111111111111
129	21.876726	111111010111111110101111111011111111111111001110111111101000111111110111111111011111111011101111111111111111111111111101111111111011110101111111111110
129	21.917685	111111111101111111011001111111111111111111111101111111111111111110111110011111011101111111110110111111011111111101111111110011111111101011111011110011
142	21.513924	111111111111111111110111111111111111111111011011111111111111111111111111111111110111110111111111111101111111101111111111111111111111111111111101111111
142	21.593651	011110101111111111111111111111111111111111111111111111010111111111111111111111111111111111111111111111110111111111111110111111111111111110111111111111
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
44	25.258182	000000010000001000000011001001001000101100001010000010001101011000000011001010010100101101100010001000000001100011101110000000100000000000010001001001
44	25.153623	101100101000010100001001111000000001100000000100100000000011000100100010011011100000100011000000001100100100001001010101010010000000100000001001000001
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
9	26.122846	000000000000000000000000000000000000000000101000010100000000000000000000001000000000000000000000000000001000001000000000000000000000000010000000010000
9	26.178612	000001000000000000000000000011000000000000000001000000000000000000000000000000000100000000000000000000001000000000000010000101000000000000000000000000
103	22.678146	111111110100011011111000011011111111110111010101110000111111101100110110011000101111110011111111111001101110100011001111001011111011111110101111101011
103	22.765449	111101101011100111010110011111111011110101111111100100111101001111110111011111011011101101100111111011000111000101111110100100111010101011110111110011
71	24.245614	110101000010011101101101100001011001111101101011011010100010100011011001000010000011010001001110111100100001001111001001010011100100100110010010010110
71	24.591829	001100010100001010100111011001111001111101011100001101110000101010010011100011100110101010000010011010001001011011001100011010100000000110101111011100
71	24.541844	010111010101100010110111010101011010100011100000001001110010101000011010001011110001100101100011000001111010001110000001011001100011010011010111101001
71	24.245614	101100110000111110110000000100001000001101001000111010101001110110010101111010010110000010111110110111011111001101001110101000100000010111000101001000
108	22.548270	011010100100110101111011011111010111011101001111011111011111011110010111110111111111111011011111110011111011110011100110011001111111110111001111111010
108	22.548270	111111011111111111111111010110111101101011111110100111111111111101110110110011101000011101110111101101110001101111101011100000011111110101110111110010
148	21.434700	111111011111111111111111111111111111111111111111111111111111111111111111111111111110111111111111111111111111111111111111111111111111111111111111111111
148	21.434700	111111111111111111111111011111111111111111111111111111111111111111111111111111111111111011111111111111111111111111111111111111111111111111111111111111
70	24.442403	010100101100100101110100100001000010111001110110110010000010000100010000110010010000110010101000111110111111100010011001110000000111011101101110110110
70	24.492035	101101000010110011111100000000001000001111011100000100110111011111100100011111111101100000011011010110000011110000010000011000011101010000010010001111
92	22.765449	111011111111101111011011111000101001111011101010111010101010011011110111011001001111000010100011001110101001101101111111101100101011001110010010001011
93	22.809318	110101010100011010111111110010011001011110001001110111110011110111101111010011001011010111110101100111100010111010100110110101011101110100010101111111
77	24.492035	001011001010110100110001001001110101101010000010101111101010110100101000001110000010110101011111010001010001100101100101101111101100111110110110001110
77	24.492035	011001110111001111011111001110010001111001010000000111011111110100110100010010011000001000101010100010000011000011111000100011111101011111000011011101
113	22.292333	110110011011111111110111111111111101111100111011111101111111111011110011100101100110000011111110111111101111111110111111010101111110100101011111001101
113	22.334641	010101101110001101111111111100111110110110110011111110101011111111111111110011111100010111111111111111111111111100011111101011011111111010001011011101
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
48	25.101627	000000000001100100000000111111001000000000010111010100000010000100001000001000010001010100000101001010101011010101110000010101001001111010000001100000
48	25.049819	000001000110000000001000000001001101000001110101001000011110100100000110100000000000001000010010011111000101010100110010001000000010001101011010000101
130	21.876726	111011111110001111111111111110110101111111111111111101111111111110111111011111111111101101111101111110111111100111111111111111110101111111101110111111
130	21.917685	111111011111111111111101111011111111111011111110111111111111111111010111111101111011110111111111111111101100111110110011111111110101111110111011111111
16	26.011940	000000001000000000001000000000001000100000000001000000001000011000001000000000100000010000100000000000000000000010000000100001000000000000000100000000
16	26.067290	010000010100100100000101000000000000001000010000000000000000000000000000000000000010000000000100000000000011000000000000011000000000010000000000000000
65	24.641993	100000010100011000111110010101001110101111000100100111010110010010000010000011110001110001000110101010111001100111111010110000000110001000000100010010
65	24.591829	111100001001011001111100111001100110001010001010011000100000010100000111011010000001011111010000111000011000100100010000001011111110000000100111101010
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
1	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000001000000000000000000000000000000000000000000000000000000000000
1	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000100000000000000000000000000000000000000000000000000000000000000000
88	23.955556	110111110110011110111000111111111101111000110000001110011111000111100110101110001110011000011010011110101011111111110100110001000101010101110000100011
88	24.051568	010111010111111110010101001001100110111101100000001111000010000100111110110111101011111111111100011111111000001110100010101111010101011000111110001011
149	21.434700	111111111111111111111111111111111111111111111111111101111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
112	22.292333	111110101110111101110011111110110101110111101101111110101110111011001111101011010110111101011111111111111110111111101110011111000111101100101011111011
112	22.334641	101000111111111011110111111111010111110011101111011101001110110011011011001101111011110111111011111110101110111111111110001111001101110111111110111110
77	24.442403	011001110111001111011111001110010001111001010000000111011111110100110100010010011000001000101010100010000011000011111000100011111101011111000011011101
77	24.245614	101100111111110010000001111110001000111000000101110000011000101101001101110101010010011110010101011001110010110100101111110001110010000110111101100010
51	24.998198	011111000001010001000000001001000010101101110111010000111101000000010000001000000110101101100110100000000011010000000100100100000010010110000000001110
51	25.049819	001100001000010100011000100001101100100100000000000000100001100101100001001010010001100001110101011110000000110000110011011100100001011000001011000000
100	22.678146	000001011111011101111110111100111101111101111011010011111101101011001110011011010111101101010100010110110010101111110011111111111001111001000101111111
100	22.721725	011110100001111100011111011011011110111001101011111101100010001111111110010001011001110110101111111110111110101001100111111011101001111111011101101011
87	24.003478	101011100101110100110011110101110110110111000010110110110101111001001011111010011011100100101001101010010100001111110000110001111101111011111100001101
90	23.955556	111101110111100011110010100101111110111100110111100010101011001101111100101101110101001110010110101111001100110000011111010101111101110101000101001010
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
130	21.876726	111111011111111111111101111011111111111011111110111111111111111111010111111101111011110111111111111111101100111110110011111111110101111110111011111111
130	21.958776	111111111111111110101111111111111111111111110111111111111111110001110111111011000111111111111110111011111011111110101110111011101111111110111111111111
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
74	24.492035	011111001111010010011100010001100000000110100000101100101110111001000010100101111110010101100111010010101100000001010111000110111111110000100101110110
75	24.392945	010000000011000101110000111011101110101101001011011000100111110101000010001011001000101010101110110001000101101011101101111011011111100110001000110010
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
17	25.956797	000100100000000100001000001001000000100010000000000000000000000100000000000000001000000000000100000100001010000000000000001000001000010000000000000000
17	26.011940	000100000000000000001010101000000000000110000000000000000001010000000000000000000001000000000000100000100000101000000001000000000100000000000000000100
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
68	24.442403	010000000011111011101011100100011000110010010001010011010001000000111010101010001011011110010100111111011001010101101000001001111100010011011000100000
68	24.541844	010010010001000011111100010110000011010111011010001000100010110101101101100100010011011101000011000110011000011000000111100001011101100110001110110010
50	25.153623	010000011001001100100011110100001011110101100101101000111100010010000010001100000000010100000001000000010000101100000100001110100000100000000001110010
50	24.998198	100100100000111001000011100001110110000100000010010000011011010010100010010000000100000101001101001000011100111110000010100010000010000100000010100010
10	26.067290	000000000000000000000000000000000000100000110000000101000000000000000000000000000000000000001101000100000000000000000000000000000000000100000000000000
10	26.178612	000000100010010000000000000000100000000000000000000100000100000000000000000000000010000000000000000000010010000000000000000000000000100000000000000000
66	24.442403	110011000110000000010010011001111010101000011110010100011001101000000000011110110101010100000111100100010101001111010010001010010110111101000101000110
66	24.641993	000100000011100000110100111011001001011010100111000111000110000111101000000010011100110111010101010101010100100000001101111000000110111000101000101011
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
139	21.714195	101111011111111111111011111111111111111111101111111011111111111111111111111111110011111101111111101111011111110111111111111111111111111111111111111111
139	21.593651	111111111111111111111111111111111111111110111011011111111111111111011111110111101111111111111111111111111111111101111011111111010111111111111101111111
75	24.392945	011101101000101111111100000010101010000010111010000100011001010011100110100110011111011100010101100110010001011110110011100011001000111001110101010010
75	24.492035	101111100110110000000110001000010101110000010000101110100001111101111010101110010100100000011011111001101101000000111001101111000110011101011010101011
61	24.641993	111110100000001001101111101100111100000001000000100100011100110001010011000000000111011001110000011110110110000101000000000001110010011111001000100000
62	24.692335	000010101101010100110000111000100101010001101001000101010100000000111110010101001001000101000101111101000001000110011000110001100101010010100010010111
11	26.122846	000010000001000000000000000011000000100000000010000000000001000000010000000000000000000000000000000000000010000000000000000000001000000000000000000100
11	26.067290	000000000000000000000000000000000000000000000000000000000000000110001000000010000000110000000000010100000000000000000000000000000000000100010000010000
141	21.714195	111111110111111111111110111111111111111111111101111111111111111111111110111111011111111111111111111001110111111111111111111111111110111111111111111111
141	21.593651	111111111110111111111111111111111111101111111111111111111111111111111111111110111111111111011110111111111111111101111111101111111111011011111111111111
63	24.591829	000110001011110100001101010111011110001100001010111100110000001100011001000100111110110011011000000100011000010001000100010100001100000111101000000011
63	24.692335	111010000101000000000001010110101100001010011010100110010000001010000001000010100110111000000110110011001011110100010011110111100010000010001111101101
31	25.576471	000110000010000000000000000010010001101100001000100000001000000010010000000100000000000000010001000010010000000010100010010100000010111001000000000110
31	25.630203	010000111000000100110000001100001000000000100110001010000000011000000000000000000100001100000101010000100100001010100000000000100000000000000000100010
129	21.917685	111110111001101101111111111110101111111101111111111101111101110101111111101011101111111111111111111111101111111111111111111111111110011101111101111101
130	21.958776	111111111110100111100111111011111111111111111111101111111110111100111011111111111101111110111010110111111110011111111111011111111111111111111111111110
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
76	24.442403	110001110010011101111011000101010111111100111000001000101111011100010001000111111100000111001001000010000010001000001111000010110011100111110111010111
76	24.148252	110100010110000101100011001001000111111011110101110110100111101001010010011011100100011010101000101101101011110010101011010111000001101000101100001010
104	22.548270	111110100011010101000111111010101100110100111110111001101001011111101010111111101111001000111101101101001111111110111111110111001011111111011111011111
104	22.591419	111110111111100011111101010110011111101101111110011001101110010110111110111010111101110110101101110100111011110010011101011111110110010110001111111110
125	22.124473	111111111111111111111111111101011111111111101100101110101111111010111101111111110111011111111111110111010111010111111011111001111100111111111111101101
125	22.166234	101111100111011111111111101111110111111101111111101101111110100111111111111111111111101101101111111111111101110111111001011111010101111111111110101111
4	26.234586	000000000000000000000000000000000000000000000000000000000001000000000000000000000000001000000000000000000010000010000000000000000000000000000000000000
4	26.347170	000001000000000000000000000000000000000000000000000001000000000000000000000000000000001000010000000000000000000000000000000000000000000000000000000000
61	24.541844	111010100001101010100111001010100111010010100000010000010000000000100010010001100100011011011100000101000110100100001011010010011011000110110011011010
61	24.895512	101110010100000000111110011001100110101100100101001111001110000010000101100101000000100100001101010000000100011000011101111111001100010010100000010000
15	26.067290	000000000100000000001100000001010001000000001100000000001100000000000000000100000000000000000100000000000000001000000010100000000000000000000000000000
15	25.956797	100000001100000110000000000000001000001000000000000000000000000000000001100001000000000000000000100010000000000100000000000000000000000010000000100000
134	21.876726	111111111011010111111111111111100111111101111111100111111111111111111111110111111111110111111111011110111011111111111111111110111111111011111111101111
134	21.795200	110011111111111111011111010111011110111111111111111111111111101111111111110111111110111111111110111111111110110111111111111011111111111111001111111111
116	22.208130	111101111101111111111010101111011111111000011111111110111111010101100111001101001111111111011111111111110011111111111011111011110100111110001111101101
116	22.292333	110011111101101011111111111110101110011011110011011111111001111111011101111111101110110100111100101110111011111111111111101111110111101110011100111111
36	25.522936	000011101010000010010000100000000000001110000010000101000001000011000001000000000001000001001000100000000000000000010100011000110010110110010110000000
36	25.416453	100000000100010000100000000010000000001000000111001000011000100011001010011100001001001000000100000100010100100000001000000110100000010100011000000000
65	24.591829	100001001101000100001000001000011100100101010110100100001001110011011100101100001110111100001010000110110110100111001110000100110000110000010100110111
65	24.641993	001100111010000000010010001101001011010110010000111111010100001010101100001001010000111010011110100001111011011011100001000011000010011100001100001010
2	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000100000000001000000000000000000000000000000000000000000000000000000000000000
2	26.347170	000000000000000000000000000000000000000000000000000001000000000000000000000000000000000000000000000000000000000000000000000001000000000000000000000000
0	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
35	25.522936	110110000010000010000000000010010011010000000000000000000110000100000000000110110000110101000111000010000010101100010000000000000010000000100010100000
35	25.522936	000000100000000100001000001100000000001000110101101001000000100000010010101000100010000001000001100011010010000100000000101000000100000001001001000001
129	21.958776	101001101110111111110111111101111111110011111111110111111111111110111111011011111101111011111111111001011101111111111110111111111111111110111111111111
129	21.917685	111111010111111110101111111011111111111111001110111111101000111111110111111111011111111011101111111111111111111111111101111111111011110101111111111110
18	25.792593	100100000000000000000100000010000000000000010001000000010000000010000011000000010010001000100100000001000000000000000000000000000000100100000000000000
18	26.011940	000000010011000000010000000010000000100000000010000000000010000000000000100000100000000000101000000000001000000000000001010000000010001000100000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
138	21.754633	011111111111111111111111111111111111111111111101111110110111111011101111111101111111111111111111111111111111111111101111111111110111010111111110111111
138	21.754633	111111111111111111111111111111111101111111101111111011111111111111111111101111010110001111111101111111111111011111111111111111101111111111111111111111
92	22.853333	010100111010101111111100010111001111111011101111010100111111101000000101110100111111110110110000111100001100010111101101010011110100110101111000110111
92	23.955556	110101101010111110101001100100110101110101100110101111101110101111100011110011100110000101100101111111011011110011110110001110010110011111000011001111
46	25.101627	100000000110000010011000011001001100000000010100001100000100000011101011101000100000011001000000011000001011000000001100000001010101011110100001000100
46	25.153623	011100010000010101001000001000100001000000010000110000110000001100101000000000001101001000110000000000001011001010000100001000011110101010001011011100
95	22.809318	110110100010110110110001110101111011010001001110111111101011111101111011000101000111001111101011101010011101101111010111111011100001110110111111000110
95	23.907799	111100010110101101110100011111001101111111100111000110101001110110011011100101111111111111101010110001001001101100111111011101001111110101010111100010
79	24.148252	100011010110100111010111110111101100000011111011011000000111011001000000111010011011000110010111100100111000011010101010100010101111001111001101001011
79	24.245614	111110100010001010101111111100100001011101011000101111011011111001010110100100000110100000110001111011110001111111010001110100000010110011001001000111
25	25.738262	000000000000010000000000000100010110010100000000000000110001001010001000000000000010000010000101001000000000000000001000001000010000000000101000100001
25	25.738262	000000100001000000000000000010100000000100000000000000100000000000010001010010010011010000000000000000100001000000001000001010001100000100011000000100
117	22.208130	111101111111111110101111111011111111111011111111111101101111101110110101111111110001101011110111000111010001111111111110110011111111010111111000110111
117	22.250163	111101011110111110011111111110101011011111101111111111100001111110111110111111011111111011111111010111110111100110111011110011101110101110111011110111
56	24.742857	101000110010001001101000000010111011100010000001000110101010101101111010001001000000000000110001100110110100001111000001000001001010100110000000011100
56	24.742857	001010000111110110101000010001101000101100100111010100100010111000000011000010000000000001101000010100001001101010001101000110000101001001100100100101
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
38	25.469597	001101000001100000101001101110010000000101010000001000100000000100110100000001010110000000001001000000001000001100000000000111000000000100100100000100
38	25.522936	000110100110001101000100010011000000011010001110000111000100000000100000000000001000001010010000000001101100000010000110000000000001000000000000100110
108	22.591419	110011001101111111111111101111011010111001110110101110011011101111101111110101101110011011000111111001011101011001111101110101111111101101101111111011
108	22.678146	101111011111111101100111011011111110111111111101001011010001101001001011101110101101111111010101100001111110111111111101111110111101111111010111111000
15	26.067290	000001000100000010000100001100000100000000000000000000000000000000001000001000000000000000000000001000000000000000000110010100000000000000000000000010
17	26.011940	100000000000100000000100000001000000000000000000000000100000000010000101001000011000000000000000000000000000000000010100001000000000000000110000010000
90	23.955556	111100110001010111101110111011101011010001111110010011101110101101101000001110110111100111010111100011111010100001101101001111011100111000011100100111
90	23.955556	110000000111111010000011111000010101011011011011110101011111111111111100100101101111011001110001011010110101101101101111010000010111111110001011110100
55	24.946763	000111101100111000010000110010000001010001011000001101110110000000010111000100100011000010100000110110001001000010000101100000111000010110110010001000
55	24.946763	000000000110001001000000010000010011000000001001011001100000000100010011000100110110000001101001110000100111001101100101111011100000100111011110100100
141	21.553724	110011111101111111101111111111111111111111111001111111111111111111111111111111111111111111111111111111111111111110111011111111111111111111111111111011
141	21.593651	111111111111111111111111111111111111111111111111111111111111111111101011111111111111111111111111111101101111111111110111111101011111111111111101110111
40	25.469597	010111000000100110110000010000000100000001100000100010010011100000001000000001010000000001000001000000000101100010000000110011000100000010001110011100
40	25.205808	011000010001000000000100001000001000000101010110010010010011100010000000000001000000011000001000111100100110000000000000101010000010001001011000010001
0	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
47	25.049819	000001000010110001100000100010001000000100000000110010010010110100000000000001000000110010000000100111111011001001101000110110010000100110010010000101
47	25.101627	001110001100000100001010010101111000100000000000110000011000111110000111001000001110001001110000000001000100010010000001010000001001000000101000100010
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
5	26.290772	000000000000000000000000000000000000000100000000000000000000000000000000000000010001000000000000000000100000000010000000000000000000000000000000000000
5	26.290772	000000000000000000000000000000000000000000000000000000100000000000010000000000000000000000000000100000000000000000000000011000000000000000000000000000
127	22.124473	010111111111111011101011111011011111011111111111111110011110111111101111111111110110011111111101100011111111111111111111111101111111101111111111011011
127	21.958776	101111111111011011010111110111110111111111111110111111110100111111111111111111100111011111111111111111111110110111111111111110111101011111001110111101
79	24.245614	001011011010100111110001001010100001110101001000101001101101110011010100110110101011100101011110111010100111100111010001000101011111000011001110101100
79	24.245614	010111000011110011101011110111101001100011010100011000001111011111111001111110011100100000011000101011010101001011011011000010001100011110110100011000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
112	22.377087	111111111111111110110101101011110110101111010111011110111110111111011111111101010010110111101111011011100000110011001111100110111111111001111111111101
112	22.334641	111111011101101110111110111111001101111111100111111010001111110111110110011110111111010100101111100110110110010100111111110111111010111111110111111101
61	24.591829	011000000100001001001000101100001110100001110110111000000000111001100100010101101010001011110000110110001010000000100010011001000001101101101101011100
61	24.742857	011100000011001100000000100101001101111100000000111001011100110010111111000100011010011100111100010000101111000100001101000000000100001110100001100000
16	26.067290	000000000011000000000001000000000000000000000010000000000000000000000001010000000000001000100000000000000000100010000000000001000110110000000100000000
16	26.011940	100100000100000000000000000000000100000000000011000000000000000010010000000000010000000000100000000000000000010100000010000010010000000100000000000000
102	22.678146	011111101011101111100010110100111100110010101111111111110111111001111101111011101011100110011001011110110111011101100101011101100110011110111110101011
102	22.634711	110011001011101111111111100110100101011111001101111111111011100111111100111001011101011110110011101111101001001010011111111110110111010010100111101110
100	22.678146	101011101001111110111111011101011110110110101010110111000101011110010010111010111111000111111111110111111011101111100011111001001001111010010011111001
100	22.678146	010110101110111010110101011101110011001011011011110000110011000100110111111111010111001111111101111111111111000101010011101100111111011101011001111111
54	24.742857	000110000010010110110010000110011000110100010000010000000011001001001100111000000100000110010011000111001010100100001110001011010011010000101000000011
54	25.101627	010011000100100001001001100101010001010010011000100000111000000001001001111011011010001100011001011001000101000101100000100010100010101001000010100000
8	26.178612	000000100100000000000000100000000000000000000000000000000100000000000000010000000000000000000000000000100000000000000001000001000000000000000000000000
10	26.178612	000000000000010000000000000000000000000010000000000100000000100000000001000010000000100000000000001000001000000000000000000000000000000000000000000100
147	21.474250	111111011111111111101111111111101111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
147	21.474250	111111111111111111111111111111111111011111111111111111111111111111111111111111111111111111001111111111111111111111111111111111111111111111111111111111
130	21.917685	111111111101111111101011110111111111111011111101111111111101111011111110111111111011111111110111111101010001110111111111011111111101111111110111111111
130	21.917685	111110101010101111111111111111111101111111100111110111111111111111111011011110111011111101111111111111111111101110111111110111111111110111111111110110
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
132	21.876726	111111111101111111111111111111111111111110111111111111111111111111111111111111111111111111111100000111110000000000011111111111111111111111111111111111
148	21.434700	111111111111111111111101111111111111111111111111111111111111111111111111111111111111111111111011111111111111111111111111111111111111111111111111111111
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
86	24.051568	011110110010111001011011011001111011110010101011001110101100111001111111010010010101011010011101110100011110110101100001001100010010011111010010111010
86	24.051568	010000011001001001001101101111010101111100111101110101011101101100110110111110010011110110010011011010110110101111111100111001001100010111010010100010
140	21.593651	111111111111111111011111111111111111111111111110111111111111111111111111111110101110111111011101111111111111111111111111111111111011111111111101111101
140	21.754633	111111111111111111111011101111111111111110110111111110111011111111111111111111011111111111111111101011111111111111111111011111111111111111111111111111
69	24.541844	010010110101111001110001000111101001101101110001010100100010000010110100011001101000101100100010001010110111010001000111110000000010101101111001100001
69	24.591829	100011011000110100110101101101000010001000101110100011000000101100111011101000010100111100001100011000101110100110011010110100010011100100011010101100
114	22.377087	111111111111111111111011111011101111111101111110010111111101111111010001110001001111000110111111001011011100111110011110110101111111011101111111011110
116	22.292333	101111010110111111101101111101111101011110111111101011111011111111110111100111111011111101111010111001011011111011111011111110010111111110111111000110
14	26.067290	000000000000000000000000000001100000100000000100000001000010010000000000000000000000000000101000000000000001001100000000000000100000000000000000001000
14	26.122846	000000000100000000000000000100000100010010000000000100000000000000000000100000000000000000100110000010000000000000000000010000010000000000000010000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
17	26.011940	000000000000000000000000000000000000001000001000000000101000000000000001010000010000001000101000000100000100010000000000000000000001000010000010000001
15	26.067290	000001000100000010000100001100000100000000000000000000000000000000001000001000000000000000000000001000000000000000000110010100000000000000000000000010
128	22.124473	011111111111101111111110111111001111111111110110101101111111111111101111111011011111111111110011111111111011111111010111111100111111111011111111001111
128	21.917685	111111011111111111101111111111111111001111101110111101111010111101111111011001111111111111011101111111111111111101110111010111111011111111111111110011
13	26.067290	000000000000010000000000000000000000001000000000000000000000000100000000000010000001100000000000010010000000110000000000001000001000001000000000000000
13	26.122846	000000000000100000000001010000000000000010000000000000000000000000000000001100000000000001010000000000000000000001000000000000000000100000000000000111
133	21.835897	111111111111101111111001111111111101111111101101111111111011111111101111110111001010111110101111111101111111111111111111111111111111111111101111111111
134	21.795200	110111111011111000011110111111111111111011111111110111111111011111101111111111111111111111111111111111111111111111111111101011110111101111101111111111
100	22.591419	101001111111011101010111010000100011011010001101111011011111110001111111100110101111101111101011011110001011001011100110011101110111111100111111110111
101	22.678146	111001011100101111111111101011101101111101010111010111010011001010011001110101000101111010111111111011110111111110101000100101011110101111110101011111
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
33	25.576471	010000000101010000000110000000000000000110010000100010000100000001000000000000100111001000000001010010100011111000000000100000000100110000000000110000
33	25.469597	000010000010000100000100000000000000010110010000010010000000001000001010010101000010000000010001000011000001011000110010000000001000010100000010000110
72	24.442403	001111111001011111101000101010111010110001110010010110111111010111110010001101001010000100110001100110010011001011011110000100001001010100000010000000
72	24.442403	001001011101001011100011110001101100111000000011000011110001001111100000110001001110111111101001000100100000000110011011000000101001111101110111110010
11	26.122846	000000000000000000000000000000000000000100100100000000000000000001000000000000000000100000000000000000000110000000000000000000000000000010000011100000
11	26.067290	000010000000000000000001000100000000000000011000010000000000100000000000000000000000000000000000000001000000000000000000000100000000000100000000000100
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
109	22.419672	111010011110100110011111101111110110101111110101101110110101011111111001110111111010110011101111101111011011011111111100101110111111010110111100011111
110	22.548270	111100110101111111100011111011101101111111111001110011111010110111111110101011111111110111011101010011111010011011011111101011101100010101110111111111
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
64	24.492035	001010000101011011000110000101000000100001111110010101101110001111000100000001101110100000111111001100001010110100101010110100010000000111001001000101
64	24.742857	000110111010111110101101100001000000100110101100001011100100110011000110101011100100011000011010111000000000110011010010111101100000001001000000010010
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
14	26.067290	000000000000000000000000000001100000100000000100000001000010010000000000000000000000000000101000000000000001001100000000000000100000000000000000001000
14	26.067290	000000000100000000000000000100000100010010000000000100000000000000000000100000000000000000100110000010000000000000000000010000010000000000000010000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
126	22.000000	111111101111111111111100111101001101111111111010110111110011111101111111111101111110111111011011111110111110111101110111111111111111111111101111111001
126	21.958776	111011111111111111111110001111111110101100111110111111110111101111101101111111111111101101111101101111111111011111001111111101111101111111111110111101
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
17	26.011940	010000010000011010000000000000000010000000000011001000000001000000000000100000000000000000010010100010000000000100000000000000001000000000000000000000
17	26.067290	000000000000000000010001000000010001000001000000000000000001000100001000000000010000000000000100000000001010000000101100001000000000001000000000000000
14	26.067290	001000000000000000000000000000000000000000000100000000001001100000000010000000000010000000000001000001001000000000000000000000100000001010000100000000
14	26.067290	000000100000000000000000000010000100000100000001000000010000000000000000110000000010000100000000000000000001000000000000000000000100100000010000000000
92	22.809318	110011011111010100111111111111100001011001100111011111011101110010111100100000101000100011101111111100110000010101110101110100111110100000101111111111
92	22.853333	010100111010101111111100010111001111111011101111010100111111101000000101110100111111110110110000111100001100010111101101010011110100110101111000110111
111	22.419672	011101011101111111101101011100011111111101110111110100110101111111111111111000000111110011111111111011101101111111110010011111111110100110101110110111
112	22.377087	011111111101101100101101111010110101101111110111111011011111111101101001111110011011000111011110111101111111011111110011111011111111001011101111111100
12	26.122846	000000010000010000000000000000000010001000000000000000000000000100000000000000000000001000000000000000000001100000101000000000000100000000000000000001
12	26.178612	000000000000100010000000000000000001010000010100100000000000101000000000000000000000000000100000000000000000000000000000000000100000000000000010000000
80	24.051568	111100101001001101110001010011111101101100110111111011110011101111011100101011111011011001001110110101000001010100001000101100000001000101001101010001
80	24.099825	011011000100010101001110011110001101010111101100110010010000011001011110100100011110110011100111010100110111011000011011111001100010011100101111101001
75	24.392945	010110001000100111111001011011011010001010111000101010111100101111110010111100010101001110110010000110010011000100101101000100000100011011011111000011
75	24.196848	011001110001100111011111000111110111001001111011010001001001011001110010000111000001101100111100110100011011010111000100000010101100010010110101000101
141	21.593651	111111111111111101111111111111111111100111111110111111111111011111110111111111111111111111111111011111111111111111111111111111111011101111111111111111
141	21.593651	111101111111111111111111111110101111111111110110111111111111111111111111111111111111101111101111111111111111111111111111111111111111111111110111111110
76	24.245614	101001001100010111110011111100100001110100011000101010100101000101100010010000101010111101101000010111100011100101011001110110110111110101011100000110
76	24.392945	111111111111001000100110010000011010100001101011000100010111111010001011000000111101001101010000011001110001101011100000101111100110010101001110111010
42	25.416453	000100001100110110000000100010000000000010101010100011100100000000000010011000001000100100100101101000000010000100101110110010000100000100001000100000
42	25.153623	001001010100011001001000010000001001011001010000110101001100000100100101100000000001000010110100000000001000001110001010010001000000000000100000000110
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
149	21.355975	111111111111111111111111111111111111111111111111111111111111111111111111111111111111111110111111111111111111111111111111111111111111111111111111111111
149	21.434700	111111111111111111111111111111111111111111111111111111111111111111011111111111111111111111111111111111111111111111111111111111111111111111111111111111
90	22.853333	111111000010100010101101110011000001011010001101110101111101011100111111011011110101000101110001011101011001011101111001110111001100111110111110101010
91	23.955556	111110101011101100100010111011000110011011110100101111101111100111111111101110101011011111111010000101110000011010011011100110000111000110011001011110
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
45	25.049819	010001001111010000101010001001001001001100100110011100000101000000000110000010010000000100011001101100000000000010011000110000001000010010000010000001
45	25.258182	000010101001000001110001111000010100001001100000000100010010000101000000001000000000011001001000111001000100000000001000001011011000001010101011010001
129	21.876726	101001111111111011111111111111011111110111111111111111111111110111111111011010111011101111011111110111111111111111111011111010011111111111110010111111
129	21.917685	111111011101111111011111011000111111111111111010111111011111111100111111111101111111111111110011111110111111111011111111011111111111111101111011111101
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
44	25.205808	100100011001000011000001100111000010011000110000000010000100100000001001100001000000000100000010000000001100100111100111000100000001111000100010000100
52	25.049819	010100000010001010100100000010111000000010110000100100000000111000000011111000000000001010111011000001100101111111100000000001010100101011001000100001
9	26.067290	000000000010000000000100000000000000000000000000000000000000100000000000000000000000000000000000000100000010000000000101000001000000000000000000010000
9	26.178612	000001000000000000000000000000000000000000000000000000000000000000100000000000010000100000001100000000000000100000000000000001000000000000000000000100
94	23.907799	100011111010010110001101111101111011111111011000101011110111101110101011000111101011101011001010111101011010010001110111111010111001011010011110001110
94	22.809318	110010010011001011010011001011110010100110111100011111101101011110111101011111111001100011011110101111001111110010111111001110111100000101101011101011
147	21.434700	111111111111111111111111111111111111111111111111111111111011111111111111111111111111111111111111111111111111111111111111111011011111111111111111111111
147	21.474250	110111111110111111111111111111111111111111111111111111111111111111111110111111111111111111111111111111111111111111111111111111111111111111111111111111
94	22.853333	101001100011110001110110111111011111011101101000001111100011111111110101101100010010101111111101011110101111110001100111110010001011101001101011010110
94	24.003478	010110011011111011011101011011111011110110010010100101001101101010111010111001010011110110011111101010100111111101010011111011111001111000110011011010
60	24.641993	001001110010010000010111000011010001000011001100011100000011011000010101011001000011000000001100100101111010011101100001010010000100110011001100110100
60	24.692335	101111000101000110000010100001100110000110001010100110101000010000000111010001000000010110101010101100000011010011000101101010001011110100011101010000
144	21.593651	111111111111111011111111111111111101111111111111111111111111111111111111111111111111101111110110111011111111111111111111111111111111111111111111111111
144	21.593651	111111111111111111111111110111111111101111111111101110111111111111111111101111111111111111111111111111111111111111011111111111111111111111111111111111
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
79	24.196848	011100111101001001100100001001010010101110111000010011101000000110100000111011000011011011001111111000011110101111011110110010100111000101100111111001
79	24.392945	111001101011011100111010001011100111101000010000001000111101000101000010001101111101111110110000100010111111100101010001110100010111101110101110100001
107	22.678146	010011100101110110000111111011100111111101110011101011111011011111111110111110111111111110111111001010101101110111111100111011111011101001110110010110
107	22.548270	000111111010011011000101011111101111110011110011111110111100101010111000111011101111111011110110101101101111110111111111101110111101101110110110111101
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
97	22.721725	101110010010101101011111100111101110001011110001011011111010110111011110111111011011111001011111010101101011111100001000101011000011110111001111011111
97	22.721725	111111011110110010111101011001011101010001111011111100010101011111000111101011001010100001111110111111111000011101110111111011001010100001110111111011
118	22.208130	111111101111111111111111101111111110011111101111111001111000011111001101111101011111111010011111001111101101111011111111011101111101010011111111110101
118	22.208130	100111111111011111011111111101101011100111010101111111111110111010111111111001111111111111111110101111101011110011100101110111111100111111111100111011
0	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
149	21.395276	111111111011111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
149	21.395276	111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111101111111111
67	24.492035	110111000101000101010101100011100001101010100000000011001111111000100010011010000010010110001000001101011101000011010010111010011001000101110011101100
67	24.591829	111100011000010010101001001100001011101001110110010011100101001010101100111110010001101101100110100000010001010001010111000001100011000001010110000101
39	25.153623	100010101010000110001000000100001001100011000010000100000000000000011010000010000000000001100000010100001000101010010001001000001100100101001010001000
39	25.469597	000100000000000000011000001011000000000000010011000010000100000000010000011110001101000001111001110000000001000010100001000110000000001101111000010000
109	22.377087	101111111001111001001010111100111011111010101111010111110111101011101011000111110111110110111101111100110101111110111111110111011110111010110111101111
109	22.419672	101111110110100110101011011111111011001111111111001100001111101111111111111111111111011101011111110111101111101111010110011101110100100001111100111001
0	26.290772	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
132	21.876726	111111111111101111111011111111111111111101111111011011010111110111111111111111110111111111111111111110111111111000011110111111111111111101111101111011
132	21.876726	111111111111111101111111011111111101111111111111000101011111111111110111111111111011110110111100111111111101111111111111111110111111111101011111111111
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
35	25.469597	101010010000000000000110000000000000101000000001100001101110101011001000000010001000011000010010010000000000010000000000000000001011010000000010000101
35	25.576471	011001001010010000000010000010110100000010000000100011000001000000100010000000110000110000100000000000000010000100000100001100110000110010001000100000
113	22.250163	110111101111111011011101111110101101111111111101111111011110110111111110110001110110011111110111111111110101111111101010001101110000111110111110011100
113	22.334641	111100101111000111101111110111111101011101101111111111110011110011111011111011101110011111110101111110111111111110110111110101000100111111101101011110
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
5	26.234586	000000000000000000000000000000000000000100000000000000000000000000000000000000010001000000000000000000100000000010000000000000000000000000000000000000
5	26.234586	000000000000000000000000000000000000000000000000000000100000000000010000000000000000000000000000100000000000000000000000011000000000000000000000000000
13	26.122846	000000000000010010000000000000000000000000000000000000000000100001000010101010010000100000001000000000000000000000010000000000000000100000000000000000
17	26.067290	000000000100000000001000000100100000001000000000000000000000100011000000010000000010000011000000100000000000001000000100000001000000010000000000000000
66	24.641993	000011111000010110011101101001100011010101010000011100101111110110111110000000111001101000001001000011100001111000000101100010110000001100001010010001
66	24.541844	110100010111100010000010011000111000000110011110111111100000101110000010010000101001100011111000111001000110010001110001000110010010110101011000101000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
148	21.434700	111111111101111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111110111111111111111111111
148	21.434700	111111111011111111111111111111111111111111111111111111111111111111110111111111111111111111111111111111111111111111111111111111111111111111111111111111
46	25.153623	000000101110000010101000000000001001000110001011000010001001000101001011001100011001000000000110011100000010111010100100011000000001000000001001010010
47	25.101627	010011000100000100100100100000100110000100100001000000010000000100010100011000100001011110010100011101000000011010001100010010010001010001110000001010
75	24.392945	010110001000100111111001011011011010001010111000101010111100101111110010111100010101001110110010000110010011000100101101000100000100011011011111000011
75	24.196848	011001110001100111011111000111110111001001111011010001001001011001110010000111000001101100111100110100011011010111000100000010101100010010110101000101
137	21.754633	101111111111111111111111111101111111111111111101111111111111110111101111101111111101111111101111111111111110111111011111111111011111101111101111111111
137	21.714195	110111111111110111111110111111011111011110111101111111101111111111111011101111111111111111110011111111111111111111111111111101111111111111111111111111
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
109	22.377087	111111110101111100011111111111111101100011110011011111101010010101111000110111010101111110101111001100110110111111110111101110111011011110111011111011
109	22.548270	111010011110100110011111101111110110101111110101101110110101011111111001110111111010110011101111101111011011011111111100101110111111010110111100011111
131	21.917685	111111011011101111111111111110111101111111111111111111111101101111111101101111111101110101111110111011111101011111011110111111111111111111011111111111
131	21.876726	111111101111111111111011100111111011110111101111010111110111111111111111011111111111111111111111111111111111111110011111011111111011001111111110111110
67	24.591829	110010100100011001001111000001011001011010101100101100010100100010101000011100110100011101010100001001001101001100111000010101000110101111011000100001
67	24.591829	000101100101111001011000100110001011110101100011111101100001010010001010011001010101000001001000011010100110100001010010101001101101111000000001001101
7	26.234586	000000000000000100000000000000000000000100001000000000000000000000000010000000000000001000000000000000000000000000000001000100000000000000000000000000
7	26.234586	000000000001000100000000000000000000000000000000001010000000000000000000000000000000100000000000100000000000000000000000000000000000000000000100000000
29	25.576471	001001000000000110010000010000001001001100000010000000101000000000000100000000010001010001000010010101001000000001000000000000010000010000000100000011
26	25.684133	001000010000000000010000111001000000110010000000000100010000000100100000000000000000000000000010001100000000100000000000001011110001000001000000010000
19	25.956797	000000001000000000001000000100001010000010000100001000000010001001000000000010000000000000000000000001000010010010000000000100000000000010000000000010
19	25.956797	000010000000000000010000001010100000110000000101000000001001000100000010000000001000000010000000000000000000000000010000000000000000000001001100000000
130	21.958776	111101111111101010111111111111111111111111111111111110111111110111111110111111111111111111111111111011101111101101111111001000111101111111111001111011
130	21.876726	111111111111111111111111111110111111011111111110111011010111111101110111101111111111100111110111111111011111110101110111110111101111111111101111111011
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
7	26.234586	000000000001000100000000000000000000000000000000001010000000000000000000000000000000100000000000100000000000000000000000000000000000000000000100000000
7	26.234586	000001000000000000000000000100000000000000001010000000000000000000000000000001000100000000000000100000000000000000000000000000000000000000000000000000
16	26.011940	000000001000000000001000000000001000100000000001000000001000011000001000000000100000010000100000000000000000000010000000100001000000000000000100000000
16	26.011940	010000010100100100000101000000000000001000010000000000000000000000000000000000000010000000000100000000000011000000000000011000000000010000000000000000
30	25.469597	000000001000000011100100000000000000100000001100010001000100000000010100100100000001001001000000110100001110001000000000000000001000101000000001000010
31	25.630203	000001001001100000000000000000000001101000000000100000001011100100000000001000100000010010000000101010000001000001000100100100100100000000011001000001
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
8	26.178612	000000000000000000000000000000000100010000000000000000000000000000000000000000000000000000100000000000000000000000000010000100000000000000010000010001
8	26.178612	000000000000000000000000000000000000000000000000000010000000000000000000010000000000000000000000100000010001101000000000000000000000000000100000000000
137	21.714195	111111111111101111011111111111111111110111011111111111111111111111111111011111111101111110111011101111111111111111110111111111101111110111110111111111
137	21.754633	111011111111111111111110010111111011111111011101111111111111111111111111111111110111111111111101101111101111111111111111111111111011011111111111111111
107	22.634711	011100110111101111101110101011010011100111111010101001111011111011110110111110011110111101110111100111111111111100110011110011111110111010011010111101
107	22.548270	110111101110010000001111111111111111111111110001111011111101111111111110111101100111011110000101011111000111110101100111101110111011010111100011101101
47	24.998198	000001000010110001100000100010001000000100000000110010010010110100000000000001000000110010000000100111111011001001101000110110010000100110010010000101
47	25.153623	001110001100000100001010010101111000100000000000110000011000111110000111001000001110001001110000000001000100010010000001010000001001000000101000100010
115	22.334641	101111000011111011110111011111110011110101111111110111101101111010111111010101111111111101111111111011111101110100111110111011111011111110001111001011
115	22.334641	111001101000111000111111101111111111001111101111111111101101111111011111011111011101111111111011111001010111110011101111110011011001101011111111111110
82	24.003478	101011111101100101110011011111110000010011011010111101010111111010110100000000100011011101101010110110011111001000100010011100010001011001001011110110
83	24.003478	111011010100100101011101011001110101010000011110111111110100111010011111110011000101100101001110001101101000010011100001010100111111010110011111000001
32	25.576471	100010000000000000100010000100010100001000010000000010100000001000001100011001000000000000010001001001001001000000000010000110000001100000010000101001
32	25.469597	100100011010000000000000100000001001000000010100110000001000001000110000110000010000000001010000000011001000010010001100000001001001000000000000001000
81	24.051568	110011101011011011100000111111100110001101110011010101001111111001011010111101101000000110010100100110001001101100001100110001111011101010000010011111
81	24.051568	100011100010100001100110001001101110110001011001111001011101110010110000011110000111101110100001100110100111100100101010111110110101010111101101101011
80	24.245614	111000101110010000101101101001101101010101101010101001010111111000110110110101010011000110001111011010110010001110110001011101110011101100011101000001
80	24.245614	101001010011100100111110011111111100011101101101100010010110110101111101110100010001000100100011110000100001001100000100011001111001010110101111011111
13	26.067290	000001000000001001000000000000001000000100000000000000010100000000100000000000001000000100000000000000000000000000000000000000000000000000000100100100
13	26.122846	000000000000010000000000000000000000001000000000000000000000000100000000000010000001100000000000010010000000110000000000001000001000001000000000000000
20	25.792593	000010010000000001000010000000000001000000010000000000000001000000000100000100000000100011000000000000010100010000000000000001001000000010000000000101
20	25.792593	001101100000011000000000000001001000000000100000010001001000000010000000000001000011000000001000001000000000000000000100000000000000000000001000000000
143	21.714195	111111111111111110111010111110111111111111111111101111111111111111111111111111111111111111011111111111111111111011111111111111111111111111111111111111
144	21.513924	111111111111101111111111111110111111111111111101111111111111011111110111111111111111111011111111111111111111111111111111111111111111111111111111111111
149	21.395276	111111111111111111111110111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
150	21.395276	111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111111
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
98	22.809318	011111001101110110100111110101111001111111100111100001100100111011111011110111010111111111101001011101001111101000101111001111000010111110101011100101
98	22.765449	111100010111101111110111110111101110101110101000110110111111111100000100111100001001110010101111001011011001011001100111100011110011111111111010111111
99	22.634711	111000111100111110011111111111110110111100010111111010101101101111010001001100110111000001001011101111010101111110101110101011011111101011111100101101
99	22.678146	111101011111101110111001100111100011110011000110111110100100010011111011111110110110110011110111010100111101100011001111110101010111110011010111110111
130	21.917685	011111111101111111111111011100110101111111111111111111111111111101111111110111111111111111111101110110111101111110110011111011010111111111110111111111
130	21.917685	100111111101110111111111111111011111111111111111111111110111110111111110001111111110111111111101111111111111111101001110111111110111111110101111111110
130	21.917685	111111101111110011111111111111010111101111111111101101111111111011111111111111011111110101111101111111110110111111101110111111111011111111111111111010
130	21.917685	111111111111110011111111111110111111111110011111111101111111011110111101111110011111110111111111111111111011011101110010111111111111111011111111111110
73	24.392945	100000011001000100110101011101110101011110101110101101110100001001101000100101010110110001000001000100110100110101000100111000110100111110001011111010
73	24.442403	101011001010010100100100101100011100100010000111010011111101010010011100110101101111000011100000010001111101001010011100010111101101010010000011111000
96	22.765449	111110111111111001110111001000101111110110011111111111111100011010111000110111110111011111101110110000110101010110110010010100100001011100111001000111
96	22.721725	111101111011010111011101010110100101010100111010111010111011100011110100111111001111110111100110111101110101101100010011000111011001010011111101111100
16	25.956797	000000000000000000000010010001000000000000000000100000000100000100000100000000000110000010000001000000010001000110000000000000100000000000000000000000
16	26.067290	000000100000000000100000000000000000001100010001000000000000000000010000000000011000100000101000000000000010000010001000000000000000000001000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
130	21.835897	110011011111111111111111111111101111111011110111111101111111110111111101010111100101111111110111111101111001111111111111111111111101111111111111110111
130	21.876726	111011111111111111111111111101111101111111111111111011111111011101111101111110111110011101111011111111011001111010111011011111111111101111111111111111
100	22.765449	011111101010100010111111001100110100100101111111101111110001101111100111101110110010011100011111101101100110111111110010101101100011111111101110101111
100	22.853333	001001110100111111111100101100111111011111110110101111110100110011011001101111101110110001101101001001111111011001010110111111110010011111101110001111
102	22.591419	110011001011101111111111100110100101011111001101111111111011100111111100111001011101011110110011101111101001001010011111111110110111010010100111101110
102	22.678146	110011110010011011010111111011101010001111010110001101011011011111111110111111111110011110101110000111110010001111111110101101111110101111001101111010
35	25.469597	111010111000101000110000010001010100000010000010000000000100000000100000011011000100100000100000000010100010000001000001000000000100000010000000001001
35	25.576471	000100001100000100100001100000011000010010001000000011010110000100001100000000010000000000011101100000010001000011000001000100000000000010000001000010
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
18	25.956797	000000010000000100000010000000000000000000000100000000101000000010000000010010000001000000000000000000000000100000000000010011000000000000011000100001
18	25.956797	000000000000000000000100000000000000000100000000001000000101001000000000000000000000000100010100010110000100000000000001000001000000000010010000100000
33	25.630203	010000100000100000111000111000000010010001110110000000101000000000001000001000100010011000000000001000010101000001000000000000000001100001000000000100
33	25.522936	100000100100000110100000000000100010000000101001101000001100000100001000000000100000010000010100000000011000000000010000011001000000000010001010101001
117	22.166234	111101111111111110101111111011111111111011111111111101101111101110110101111111110001101011110111000111010001111111111110110011111111010111111000110111
117	22.250163	111101011110111110011111111110101011011111101111111111100001111110111110111111011111111011111111010111110111100110111011110011101110101110111011110111
65	24.541844	101100110000111100100010010100000001101011000100001011010010011110010000011111011001100100101000010110001010001000001110000011001110111110100111010000
65	24.641993	100000010100011000111110010101001110101111000100100111010110010010000010000011110001110001000110101010111001100111111010110000000110001000000100010010
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
19	25.738262	001000010000000001010101000000100010000000001000010010000010000000000000000010010000100000000000000000010000000000000000010000010000000000000010000000
19	26.011940	000000010001000001000100001000000000000000000000000001000000000000100000100000010000010000010001000010000001000110000000000000010000000000000000100100
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
14	26.011940	000000000000100001000000001001000000000100000001000000000000000000000000100001000100000001000000000100000000000000100000000000000001000000000000000100
14	26.011940	000000000000000000000001000000000010000000000000000000011001000000000000000000000000011000000001000100000100100000000110000000010000000000000000000000
118	22.250163	111111110100111110111100111110111101010011010011101001111111110111111111111111111111110010111111001101111111011011111111111111100111111101111101111100
118	22.250163	101111111010101110101000101111101111101111110111111101101110111111001111111110111111111111101111011111110111111110101110101101011101001111111111011111
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
91	23.907799	001001100010101110011111101100011011100101011110011010111101111100101011011101110110100100001010111111110011110001110101011001001111111001100110011111
91	24.003478	101101100111100100111100011110011011000111001111100011000011011000100111111101000111011110101011010011101110111111101101010111000101010111011101101110
33	25.469597	000110100000000100100000100000100000001001000000100000000000110010000000000010001000001101100010011100000010100001001000000010000001010011000010000000
33	25.576471	000010010010110001100000000000001100000101000110000000100010000100011000000000000000010110010100000000000000000000000110100000100000110000101000100100
117	22.292333	110101110110100111101111011111110111111111110010011111111000111110111110110111111111101110011110110011011010110110111110111111111101110111111111111111
117	22.334641	111110110011110111111011101111111010110011111111110101001111101111111111111001111111110110111001111001111011110101111011111111110111100001111111101111
16	26.011940	000000000010010000010000000100000100000001010000000000000000100000000000000000000000001000010110000000000000000000000000000101000010000010000000000000
16	25.792593	100000000000100000000000000000101000000010000000000000000001100000000000000000010010000011000000000110000000000100000001000001000000000000000000000000
67	24.541844	001001001111100101111010001100010010101100110011011000011001111111011011000001110011000100000011011010000000110000010010001000101001100100101111100100
67	24.541844	101101100000000010110011001011111100100101010011011000010010000100001000110000000000011101110001101010001011010001011101000111111111100111000000101110
132	21.876726	011111011111111011111111110111110111111101110111111010111111111011111111011111101101111111001110111111111111101111111111111111111111111111111111101111
132	21.917685	101011111111111101111111110111111111111111111100101010111111111111111011111111101111111101111111111111111101111111101111111111011111111110111011110111
95	22.809318	110110100010110110110001110101111011010001001110111111101011111101111011000101000111001111101011101010011101101111010111111011100001110110111111000110
95	22.853333	111100010110101101110100011111001101111111100111000110101001110110011011100101111111111111101010110001001001101100111111011101001111110101010111100010
123	22.250163	111111101101011011111011101101111111110111111111101111111111011011111100101111110111111101011011111011111001101111111111101111111111110111110111110011
123	22.208130	011101111101110111111010111101010101011111111111110001011101111111111111111111011110111111101011111011010111001011111111111111111111111111111111111101
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
54	24.998198	000101110100000011000010010000001010101001100000001001010101000001110110111000000010101011000100000010000011000101011000010000011000001011011011100110
55	25.049819	001000100100100001011000100010111001110011100100001010001111011101101100000001101110111000000000110000100000001000100000000010000101100000000110011101
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
128	21.876726	111110111111110001111110011110111111011011111111111111110101111111111111011110111111111101111111111111111001111111100111111111110110111011111111111011
128	21.958776	011110111111111111110110111111111011011111110111111111111011101110101011101111111111110101111111111111110111111111110111111101111111101111001111110111
91	22.765449	111101011110111011100101000010010001101111010010010011000101110100011110111101111110011011001101111110110110010111011101100001111011111110101101010001
91	22.853333	110001110101011110011000101101011111111111111011011000101111110110111101001111111011010010110000011101111100010011100001111101000101011100010000111110
88	23.907799	111110111000100010101100101010010001011101010110111100101100010011001101101110000110011001111111011101001110110010101111111101101110011101100100011111
88	24.051568	011111110111100010001111011001110100110110011001011101011000110100000111001101011011100100100011101000101111001101101111111111011001101001010011111110
71	24.442403	111010001101010111111001110111010111000011010011110100010110001110110100100010110111100000100101101000000000010000010010101001100001011000001011101101
71	24.392945	111100011001101110000110100101010000110000001011010001011000001001101111101011000000111101100101100100110110100100000111100111110001000101100111000011
12	26.122846	000000000000100010000000000000000001010000010100100000000000101000000000000000000000000000100000000000000000000000000000000000100000000000000010000000
12	26.011940	000000000100000001000001000110000000001000000010000000000001000000000000000000000000000000000000000100000000000000000000100000010000000000000000010000
118	22.334641	111101001111111011111111111111110101011101100110100111111111111111011111101101111111000101111011111011101111111111001111110110011111011111111111011001
118	22.250163	011111111111000111011111100011110111110111111111110111011111011111010111011111011110111101101011111111110111111101111000111111011111111111011001001111
43	25.205808	110000000100001001000000100000011000010000100000100000110010100000111100001010001010100100000000000001111100100000111000000100000000110010011000001110
43	25.258182	011100100001110011000011000000000000010001100001000000000000100010001000100000011100010000001011101010100010010011000001100011100010000000000000001110
89	22.809318	101000011111101110100110111110010011111000110010111111110010111110101001111000011110101100101000000101110100011011011011111100011110011011011111010001
89	23.955556	010010011010110001110101001100110111011111100000111101110001111111001110011001111111011100110111010111011111000111100111011001011000011000101100001111
0	26.517647	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
0	26.347170	000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000
116	22.208130	110011111101101011111111111110101110011011110011011111111001111111011101111111101110110100111100101110111011111111111111101111110111101110011100111111
116	22.208130	111111111011101011110111101111111101110111110101010001110111111111111111010111101011101100010010011101000111111111111111111111011111101110011111111111
145	21.474250	110111111111111111111111111111011111111111111111111111111110111111111111101111111111111111111111111111111111111111111111111111111111111011111111111111
145	21.513924	111011111111111111111111111111111111111111110101011111111111111111111111111111111111111111111111111111011111111111111111111111111111111111111111111111
116	22.208130	110011110110100101110011111101101111111101011011111011101111101111111111110111111110111011001111111110111111100111111110101010111110111101111010101111
116	22.250163	111111011110011111010111110110101000001111111110111101111111111111110101011111101111110101011110011111111111111101011111011011101110101111101111100111

